Discrete dividend payments in continuous time

We propose a model in which dividend payments occur at regular, deterministic intervals in an otherwise continuous model. This contrasts traditional models where either the payment of continuous dividends is controlled or the dynamics are given by discrete time processes. Moreover, between two dividend payments, the structure allows for other types of control; we consider the possibility of equity issuance at any point in time. The value is characterized as the fixed point of an optimal control problem with periodic initial and terminal conditions. We prove the regularity and uniqueness of the corresponding dynamic programming equation, and the convergence of an efficient numerical algorithm that we use to study the problem. The model enables us to find the loss caused by infrequent dividend payments. We show that under realistic parameter values this loss varies from around 1% to 24% depending on the state of the system, and that using the optimal policy from the continuous problem further increases the loss.

==> Figures/calibrated.csv <==
x,JBS,V,loss,Vwrong,losswrong
0,0,-1528395014731982e-29,Inf,3474332753876002e-30,-Inf
5702594972256958e-20,0.0025390357515899633,0.0025024737809137563,0.014399943227783077,0.002480243733743125,0.023155254040839075
0.00011405189944513916,0.005049284396885809,0.004976638079423183,0.014387448151550297,0.00493242946473209,0.023142869953174067
0.00017107784916770873,0.0075310788865924645,0.007422819607429714,0.014375002677967413,0.007356881002671375,0.023130535019519265
0.00022810379889027832,0.009984748322016707,0.00984134130783217,0.014362606803851014,0.00975391842172327,0.023118249238636233
0.0002851297486128479,0.012410617999572151,0.012232522397992239,0.014350260525789449,0.01212385810360562,0.023106012607624942
0.00034215569833541745,0.014809009454769772,0.014596678412713776,0.014337963839141628,0.014467012780188955,0.02309382512215663
0.0003991816480579871,0.017180240505699735,0.016934121246726143,0.014325716737896614,0.016783691575602215,0.0230816867765012
0.00045620759778055664,0.01952462529601058,0.019245159196677457,0.01431351921464156,0.019074200047852662,0.023069597563542127
0.0005132335475031263,0.021842474337391463,0.021530097002643477,0.014301371260546073,0.021338840229965746,0.0230575574747757
0.0005702594972256958,0.024134094551563248,0.023789235889157524,0.014289272865361602,0.023577910670650307,0.023045566500315032
0.0006272854469482654,0.026399789311784105,0.0260228736057671,0.014277224017418938,0.02579170647449471,0.023033624628889224
0.0006843113966708349,0.02863985848387526,0.028231304467122676,0.014265224703627882,0.027980519341699157,0.023021731847848413
0.0007413373463934045,0.030854598466772444,0.030414819392603862,0.014253274909481766,0.030144637607349818,0.02300988814316246
0.0007983632961159741,0.03304430223260837,0.03257370594548855,0.014241374619053985,0.03228434628023978,0.022998093499418976
0.0008553892458385437,0.03520925936633206,0.03470824837167024,0.014229523815002483,0.034399927081242114,0.02298634789983258
0.0009124151955611133,0.03734975610486979,0.036818727637928636,0.014217722478565741,0.036491658481240204,0.022974651326242684
0.0009694411452836829,0.03946607537583352,0.03890542146975864,0.014205970589570995,0.03855981573862077,0.022963003759114146
0.0010264670950062525,0.04155849683578168,0.040968604388762916,0.014194268126436881,0.040604670936334186,0.022951405177538912
0.001083493044728822,0.043627296908037676,0.04300854774961341,0.014182615066171411,0.04262649301852705,0.022939855559243764
0.0011405189944513915,0.04567274882007098,0.04502551977658623,0.014171011384371145,0.04462554782675264,0.02292835488058358
0.0011975449441739613,0.04769512264044638,0.04701978559967502,0.014159457055230732,0.04660209813576313,0.022916903116553592
0.0012545708938965308,0.04969468531534557,0.04899160729028762,0.01414795205154148,0.048556403688889326,0.022905500240782247
0.0013115968436191003,0.05167170070466692,0.05094124389653116,0.014136496344696277,0.050488721233011916,0.022894146225540476
0.0013686227933416698,0.05362642961770776,0.05286895147809003,0.014125089904691496,0.05239930455312955,0.022882841041742773
0.0014256487430642395,0.0555591298484338,0.05477498314070124,0.014113732700129111,0.05428840450652785,0.022871584658948178
0.001482674692786809,0.05747005621034132,0.0566595890702325,0.014102424698220234,0.05615626905655462,0.022860377045364644
0.0015397006425093786,0.05935946057091591,0.05852301656636685,0.014091165864786903,0.0580031433060051,0.022849218167850956
0.0015967265922319483,0.0612275918856929,0.06036551007589871,0.014079956164267078,0.05982926953012217,0.022838107991921094
0.0016537525419545178,0.0630746962319241,0.06218731122564583,0.014068795559718293,0.061634887209215845,0.022827046481747874
0.0017107784916770873,0.06490101684185524,0.0639886588549817,0.01405768401282052,0.06342023306090656,0.02281603360016556
0.001767804441399657,0.06670679413561849,0.06576978904799237,0.014046621483879704,0.06518554107199628,0.022805069308673653
0.0018248303911222266,0.0684922657537451,0.06753093516526275,0.014035607931831217,0.06693104252997227,0.022794153567440825
0.001881856340844796,0.07025766658930177,0.0692723278752956,0.014024643314246004,0.06865696605414703,0.022783286335309027
0.0019388822905673658,0.07200322881965557,0.07099419518556871,0.014013727587330238,0.07036353762643949,0.022772467569794244
0.0019959082402899353,0.07372918193787177,0.07269676247323327,0.014002860705934239,0.0720509806218005,0.022761697227095434
0.002052934190012505,0.07543575278374852,0.07438025251545836,0.01399204262355484,0.07371951583828779,0.02275097526209708
0.0021099601397350743,0.07712316557449254,0.07604488551942538,0.013981273292337299,0.07536936152679388,0.022740301628369743
0.002166986089457644,0.07879164193504065,0.07769087915197613,0.013970552663086258,0.07700073342043087,0.02272967627818042
0.002224012039180214,0.08044140092803025,0.07931844856891962,0.013959880685262006,0.07861384476357654,0.02271909916249217
0.002281037988902783,0.08207265908342348,0.08092780644399963,0.013949257306993713,0.0802089063405849,0.02270857023097242
0.002338063938625353,0.08368563042778904,0.08251916299752937,0.01393868247507786,0.08178612650416624,0.022698089431994552
0.0023950898883479226,0.085280526513245,0.08409272602469481,0.013928156134984822,0.083345711203439,0.022687656712643476
0.002452115838070492,0.0868575564460677,0.0856487009235319,0.013917678230867725,0.08488786401165854,0.02267727201872406
0.0025091417877930616,0.08841692691496925,0.08718729072258112,0.013907248705563691,0.08641278615362603,0.02266693529476091
0.0025661677375156313,0.0899588422190481,0.08870869610822274,0.013896867500598485,0.08792067653278068,0.02265664648400562
0.0026231936872382006,0.09148350429541721,0.0902131154516971,0.013886534556194784,0.08941173175798005,0.022646405528443967
0.0026802196369607703,0.09299111274651196,0.09170074483581238,0.013876249811280881,0.09088614616997072,0.022636212368801888
0.0027372455866833396,0.0944818648670825,0.0931717780813454,0.013866013203487655,0.0923441118675544,0.022626066944545453
0.0027942715364059094,0.09595595567087457,0.09462640677313715,0.013855824669161028,0.09378581873345163,0.022615969193891815
0.002851297486128479,0.09741357791700123,0.0960648202858872,0.013845684143366574,0.09521145445986715,0.022605919053813466
0.0029083234358510484,0.09885492213600973,0.09748720580965083,0.013835591559893478,0.09662120457376054,0.022595916460041547
0.002965349385573618,0.10028017665564766,0.09889374837504204,0.013825546851263302,0.09801525246182531,0.022585961347075377
0.003022375335296188,0.10168952762633045,0.10028463087814553,0.01381554994873582,0.09939377939517945,0.022576053648188682
0.003079401285018757,0.10308315904631447,0.10166003410514149,0.013805600782311933,0.1007569645537718,0.02256619329542991
0.003136427234741327,0.10446125278657996,0.10302013675664623,0.013795699280746776,0.10210498505050629,0.022556380219636588
0.0031934531844638966,0.10582398861542511,0.10436511547177203,0.013785845371551482,0.10343801595508811,0.022546614350436697
0.003250479134186466,0.1071715442227765,0.1056951448519097,0.013776038980998735,0.10475623031759497,0.022536895616254615
0.0033075050839090356,0.10850409524421838,0.10701039748423627,0.013766280034132616,0.10605979919177602,0.02252722394432019
0.0033645310336316053,0.10982181528474409,0.10831104396495154,0.013756568454777823,0.10734889165808223,0.022517599260676122
0.0034215569833541746,0.11112487594223254,0.10959725292224719,0.013746904165539642,0.10862367484643116,0.02250802149018017
0.0034785829330767444,0.112413446830654,0.11086919103901026,0.013737287087816989,0.10988431395870911,0.022498490556516107
0.003535608882799314,0.11368769560300682,0.11212702307526523,0.013727717141803944,0.1111309722910136,0.02248900638219638
0.0035926348325218834,0.11494778797398954,0.11337091189035642,0.013718194246503775,0.11236381125563896,0.02247956888857469
0.003649660782244453,0.1161938877424106,0.11460101846487512,0.013708718319733805,0.1135829904028087,0.022470177995851062
0.003706686731967023,0.11742615681333873,0.11581750192233374,0.013699289278130083,0.11478866744215711,0.022460833623075886
0.003763712681689592,0.11864475521999812,0.11702051955058974,0.013689907037159997,0.115980998263963,0.0224515356881627
0.003820738631412162,0.11984984114540928,0.11821022682302264,0.013680571511124163,0.11716013696013856,0.022442284107889638
0.0038777645811347316,0.12104157094378046,0.11938677741946636,0.013671282613166736,0.11832623584497592,0.022433078797909116
0.003934790530857301,0.12222009916165173,0.12055032324690028,0.013662040255285352,0.11947944547565438,0.02242391967275764
0.003991816480579871,0.12338557855879424,0.12170101445990152,0.013652844348337016,0.12061991467251118,0.02241480664586097
0.00404884243030244,0.12453816012886802,0.1228389994808615,0.013643694802045353,0.12174779053907843,0.02240573962954174
0.00410586838002501,0.1256779931198412,0.12396442501996907,0.013634591525010675,0.12286321848188883,0.022396718535028864
0.004162894329747579,0.12680522505417274,0.1250774360949632,0.013625534424716493,0.12396634223005297,0.02238774327246348
0.004219920279470149,0.12792000174876186,0.12617817605065754,0.01361652340753807,0.12505730385461067,0.02237881375090665
0.004276946229192719,0.12902246733466735,0.12726678657824034,0.013607558378751263,0.1261362437876592,0.022369929878349553
0.004333972178915288,0.13011276427659832,0.1283434077343508,0.013598639242543212,0.1272033008412605,0.022361091561722432
0.0043909981286378574,0.13119103339217955,0.1294081779599362,0.013589765902016517,0.128258612226131,0.022352298706897443
0.004448024078360428,0.13225741387099468,0.1304612340988914,0.01358093825919878,0.12930231357011526,0.022343551218700356
0.004505050028082997,0.13331204329340893,0.1315027114164826,0.013572156215055099,0.1303345389364464,0.022334849000921024
0.004562075977805566,0.13435505764917366,0.13253274361755918,0.013563419669491603,0.13135542084179627,0.02232619195631625
0.004619101927528136,0.13538659135581718,0.13355146286455546,0.013554728521369682,0.13236509027411741,0.02231757998662356
0.004676127877250706,0.13640677727682113,0.13455899979528438,0.013546082668509263,0.13336367671027846,0.022309012992566057
0.004733153826973275,0.13741574673958848,0.13555548354052657,0.013537482007700493,0.13435130813349747,0.02230049087386119
0.004790179776695845,0.13841362955320258,0.13654104174141546,0.013528926434714617,0.13532811105057252,0.02229201352923171
0.004847205726418414,0.1394005540259813,0.1375158005666233,0.013520415844306721,0.13629421050891513,0.022283580856409097
0.004904231676140984,0.14037664698282845,0.13847988472934686,0.013511950130235083,0.1372497301133852,0.02227519275215162
0.004961257625863554,0.14134203378238416,0.13943341750409932,0.013503529185262915,0.13819479204293375,0.02226684911224662
0.005018283575586123,0.14229683833397708,0.14037652074330786,0.01349515290116384,0.13912951706705343,0.02225854983151351
0.0050753095253086924,0.14324118311438083,0.1413093148937184,0.013486821168740294,0.14005402456203736,0.022250294803823734
0.005132335475031263,0.14417518918437688,0.1422319190126123,0.013478533877832764,0.1409684325270523,0.02224208392210717
0.005189361424753832,0.1450989762051247,0.14314445078383614,0.013470290917321721,0.1418728576000256,0.022233917078356112
0.005246387374476401,0.14601266245434466,0.14404702653364604,0.013462092175144318,0.1427674150733493,0.02222579416364029
0.005303413324198971,0.14691636484231205,0.14493976124636937,0.013453937538300797,0.1436522189094028,0.022217715068111793
0.005360439273921541,0.14781019892766695,0.1458227685798859,0.013445826892862894,0.14452738175589624,0.02220967968101576
0.00541746522364411,0.1486942789330414,0.1466961608809301,0.013437760123986222,0.1453930149610375,0.02220168789069897
0.005474491173366679,0.14956871776050581,0.14756004920021717,0.013429737115918744,0.14624922858852368,0.022193739584619582
0.005531517123089249,0.15043362700683632,0.1484145433073943,0.013421757752010337,0.14709613143235975,0.02218583464935605
0.005588543072811819,0.1512891169786065,0.14925975170581968,0.013413821914723678,0.14793383103150648,0.02217797297061683
0.005645569022534388,0.15213529670710385,0.150095781647171,0.013405929485643302,0.14876243368435904,0.022170154433250048
0.005702594972256958,0.15297227396307386,0.1509227391458852,0.013398080345484103,0.14958204446305903,0.022162378921249486
0.0057596209219795275,0.15380015527129445,0.15174072899343166,0.013390274374106347,0.15039276722764086,0.0221546463177697
0.005816646871702097,0.15461904592498077,0.15254985477242125,0.013382511450519908,0.15119470464001522,0.02214695650513195
0.005873672821424667,0.15542905000002413,0.1533502188705519,0.01337479145289712,0.15198795817779137,0.02213930936483384
0.005930698771147236,0.1562302703690663,0.15414192249439362,0.013367114258583399,0.15277262814793985,0.022131704777559397
0.0059877247208698055,0.15702280871541077,0.15492506568301448,0.01335947974410684,0.15354881370029733,0.02212414262318883
0.006044750670592376,0.15780676554677325,0.15569974732144953,0.013351887785186301,0.154316612840916,0.022116622780807147
0.006101776620314945,0.15858224020887382,0.15646606515401393,0.013344338256746843,0.15507612244525895,0.022109145128715847
0.006158802570037514,0.15934933089887068,0.1572241157974629,0.01333683103292432,0.15582743827124307,0.02210170954443948
0.006215828519760084,0.16010813467863988,0.15797399475399976,0.013329365987078972,0.1565706549721316,0.022094315904738447
0.006272854469482654,0.16085874748790083,0.15871579642413375,0.013321942991805674,0.15730586610927808,0.022086964085617947
0.006329880419205223,0.16160126415718976,0.15944961411938954,0.013314561918942043,0.15803316416472332,0.022079653962333724
0.006386906368927793,0.16233577842068422,0.16017554007487025,0.013307222639582452,0.15875264055364652,0.02207238540940865
0.0064439323186503625,0.16306238292887848,0.16089366546167552,0.013299925024086447,0.1594643856366735,0.022065158300638116
0.006500958268372932,0.16378116926111225,0.16160408039917626,0.013292668942087657,0.16016848873204248,0.022057972509099386
0.006557984218095502,0.16449222793795534,0.16230687396714777,0.013285454262506954,0.16086503812762948,0.022050827907164106
0.006615010167818071,0.1651956484334486,0.16300213421776277,0.013278280853563317,0.16155412109283532,0.022043724366506746
0.0066720361175406405,0.16589151918720313,0.16368994818744645,0.013271148582781256,0.16223582389033514,0.022036661758113488
0.006729062067263211,0.16657992761636026,0.16437040190859448,0.013264057317004002,0.1629102317876927,0.022029639952293636
0.00678608801698578,0.16726096012741287,0.16504358042115572,0.01325700692240462,0.16357742906884032,0.022022658818690165
0.006843113966708349,0.16793470212788966,0.16570956778408158,0.013249997264493584,0.16423749904542684,0.022015718226285605
0.0069001399164309194,0.1686012380379053,0.16636844708664314,0.013243028208133226,0.16489052406803412,0.02200881804341755
0.006957165866153489,0.16926065130157583,0.1670203004596178,0.013236099617543982,0.16553658553726475,0.022001958137782576
0.007014191815876058,0.16991302439830339,0.1676652090863466,0.013229211356320398,0.1661757639147012,0.02199513837645218
0.007071217765598628,0.17055843885392954,0.16830325321366463,0.013222363287437885,0.1668081387337392,0.021988358625879494
0.0071282437153211975,0.17119697525175961,0.1689345121627044,0.013215555273263938,0.16743378861029562,0.021981618751907916
0.007185269665043767,0.1718287132434603,0.16955906433957527,0.01320878717557071,0.16805279125339315,0.021974918619783495
0.007242295614766337,0.17245373155983076,0.1701769872459196,0.013202058855544582,0.16866522347562263,0.021968258094164573
0.007299321564488906,0.17307210802144912,0.17078835748934693,0.013195370173795812,0.16927116120348493,0.021961637039130177
0.0073563475142114755,0.1736839195491962,0.17139325079374762,0.013188720990372129,0.1698706794876134,0.021955055318190884
0.007413373463934046,0.17428924217465755,0.17199174200948814,0.013182111164767465,0.17046385251287804,0.021948512794301045
0.007470399413656615,0.17488815105040453,0.172583905123488,0.013175540555931769,0.17105075360837402,0.021942009329863284
0.007527425363379184,0.1754807204601578,0.17316981326918088,0.013169009022285225,0.17163145525729387,0.021935544786744244
0.0075844513131017545,0.17606702382883224,0.1737495387363608,0.013162516421726158,0.17220602910668673,0.021929119026281006
0.007641477262824324,0.17664713373246577,0.17432315298091444,0.013156062611641475,0.1727745459771042,0.021922731909291227
0.007698503212546893,0.17722112190803438,0.1748907266344415,0.013149647448920896,0.17333707587213568,0.02191638329608508
0.007755529162269463,0.17778905926315267,0.17545232951376385,0.013143270789965337,0.17389368798783306,0.02191007304647422
0.007812555111992033,0.17835101588566216,0.1760080306303251,0.01313693249069631,0.17444445072202708,0.021903801019779512
0.007869581061714603,0.17890706105310974,0.17655789819948162,0.013130632406569821,0.1749894316835361,0.021897567074843853
0.007926607011437171,0.17945726324211583,0.1771019996496865,0.013124370392585929,0.1755286977012686,0.021891371070041202
0.007983632961159741,0.18000169013763387,0.17764040163156744,0.01311814630329819,0.17606231483322055,0.021885212863285763
0.008040658910882311,0.18054040864210402,0.17817317002689995,0.01311195999282794,0.17659034837536935,0.021879092312043595
0.00809768486060488,0.18107348488449937,0.17870036995747712,0.013105811314870179,0.17711286287046488,0.02187300927333916
0.00815471081032745,0.18160098422926907,0.1792220657938768,0.013099700122709146,0.17762992211671905,0.02186696360376882
0.00821173676005002,0.18212297128517727,0.17973832116412813,0.013093626269226229,0.17814158917639544,0.021860955159509095
0.008268762709772589,0.18263950991403957,0.18024919896227717,0.01308758960691152,0.17864792638429952,0.021854983796324872
0.008325788659495159,0.18315066323935966,0.180754761356855,0.01308158998787492,0.17914899535617113,0.021849049369582436
0.008382814609217729,0.183656493654865,0.181255069799247,0.013075627263857402,0.17964485699698002,0.021843151734257858
0.008439840558940297,0.18415706283294375,0.18175018503196608,0.013069701286238748,0.18013557150912576,0.021837290744944407
0.008496866508662868,0.1846524317329853,0.18224016709683039,0.013063811906052413,0.180621198400543,0.02183146625586612
0.008553892458385438,0.18514266060962334,0.18272507534304674,0.013057958973994203,0.18110179649271327,0.021825678120885955
0.008610918408108006,0.18562780902088363,0.18320496843520045,0.013052142340432418,0.18157742392858436,0.02181992619351333
0.008667944357830576,0.18610793583623847,0.18367990436115356,0.013046361855420316,0.18204813818039825,0.02181421032691775
0.008724970307553146,0.18658309924456717,0.18414994043985156,0.013040617368705572,0.18251399605742885,0.021808530373936347
0.008781996257275715,0.18705335676202445,0.18461513332903995,0.013034908729740084,0.18297505371363035,0.02180288618708219
0.008839022206998285,0.18751876523981864,0.185075539032892,0.013029235787692937,0.1834313666551974,0.021797277618556408
0.008896048156720855,0.1879793808718995,0.1855312129095485,0.01302359839146047,0.18388298974803818,0.021791704520257162
0.008953074106443424,0.18843525920255666,0.18598220967857043,0.013017996389674324,0.184329977225161,0.021786166743787156
0.009010100056165994,0.18888645513393135,0.18642858342830582,0.013012429630715227,0.18477238269397592,0.021780664140466376
0.009067126005888564,0.1893330229334402,0.18687038762317118,0.013006897962722329,0.18521025914351213,0.021775196561338493
0.009124151955611132,0.18977501624111373,0.1873076751108493,0.01300140123360393,0.18564365895155163,0.021769763857182916
0.009181177905333703,0.1902124880768501,0.1877404981294043,0.01299593929104727,0.1860726338916814,0.021764365878522606
0.009238203855056273,0.19064549084758434,0.18816890831431363,0.012990511982529226,0.1864972351402635,0.021759002475632866
0.009295229804778841,0.191074076354376,0.18859295670541995,0.012985119155329291,0.18691751328332507,0.021753673498554376
0.009352255754501411,0.19149829579941322,0.18901269375380228,0.012979760656536096,0.1873335183233689,0.021748378797097814
0.009409281704223981,0.19191819979293667,0.18942816932856785,0.012974436333059372,0.18774529968610515,0.021743118220855163
0.00946630765394655,0.19233383836008414,0.18983943272356588,0.012969146031642525,0.18815290622710576,0.021737891619211108
0.00952333360366912,0.19274526094765437,0.19024653266402358,0.012963889598870055,0.18855638623838178,0.021732698841348975
0.00958035955339169,0.1931525164307939,0.19064951731310584,0.012958666881178731,0.18895578745488514,0.021727539736260345
0.009637385503114259,0.19355565311960654,0.19104843427839918,0.012953477724869336,0.18935115706093505,0.021722414152757108
0.009694411452836829,0.1939547187656856,0.19144333061832075,0.01294832197611456,0.18974254169657043,0.02171732193947728
0.009751437402559399,0.1943497605685715,0.19183425284845346,0.01294319948097139,0.19012998746382911,0.021712262944895932
0.009808463352281967,0.1947408251821344,0.19222124694780807,0.012938110085390959,0.1905135399329546,0.02170723701733394
0.009865489302004538,0.1951279587208829,0.1926043583650132,0.012933053635227875,0.19089324414853107,0.021702244004967532
0.009922515251727108,0.19551120676619957,0.1929836320244333,0.012928029976250125,0.1912691446355477,0.021697283755834535
0.009979541201449676,0.1958906143725054,0.19335911233221698,0.012923038954150853,0.19164128540539313,0.02169235611784726
0.010036567151172246,0.1962662260733519,0.19373084318227457,0.012918080414557725,0.1920097099617805,0.021687460938799478
0.010093593100894816,0.19663808588744294,0.19409886796218745,0.012913154203041623,0.19237446130660432,0.021682598066374334
0.010150619050617385,0.19700623732458775,0.19446322955904882,0.01290826016512899,0.19273558194572996,0.021677767348154835
0.010207645000339955,0.19737072339158418,0.1948239703652372,0.01290339814631082,0.19309311389471576,0.02167296863163252
0.010264670950062525,0.19773158659803428,0.19518113228412318,0.012898567992052181,0.1934470986844697,0.021668201764215158
0.010321696899785094,0.19808886896209277,0.19553475673571077,0.012893769547802107,0.19379757736684058,0.021663466593235915
0.010378722849507664,0.19844261201614904,0.19588488466221313,0.012889002659004372,0.19414459052014466,0.021658762965963283
0.010435748799230234,0.19879285681244302,0.19623155653356394,0.012884267171106703,0.19448817825462864,0.021654090729606848
0.010492774748952802,0.19913964392861705,0.1965748123528659,0.012879562929571873,0.19482838021786947,0.021649449731330157
0.010549800698675373,0.19948301347320205,0.19691469166177547,0.012874889779883929,0.195165235600112,0.021644839818253884
0.010606826648397943,0.19982300509104226,0.19725123354582605,0.012870247567563452,0.19549878313954516,0.02164026083746921
0.010663852598120511,0.20015965796865534,0.19758447663968973,0.012865636138171677,0.19582906112751666,0.021635712636043986
0.010720878547843081,0.20049301083953175,0.19791445913237787,0.012861055337323787,0.19615610741368852,0.021631195061030555
0.01077790449756565,0.20082310198937228,0.19824121877238224,0.012856505010696824,0.1964799594111321,0.02162670795947577
0.01083493044728822,0.20114996926126552,0.19856479287275638,0.012851985004041217,0.19680065410136516,0.021622251178429037
0.01089195639701079,0.20147365006080456,0.19888521831613878,0.012847495163186796,0.1971182280393302,0.021617824564948745
0.010948982346733359,0.20179418136114569,0.19920253155971754,0.012843035334056242,0.1974327173583158,0.021613427966113097
0.011006008296455929,0.20211159970800796,0.19951676864013826,0.012838605362673257,0.1977441577748209,0.02160906122902757
0.011063034246178499,0.20242594122461455,0.19982796517835516,0.012834205095169289,0.19805258459336306,0.02160472420083133
0.011120060195901067,0.20273724161657802,0.20013615638442603,0.012829834377796437,0.19835803271123129,0.021600416728707456
0.011177086145623637,0.2030455361767285,0.2004413770622521,0.01282549305693559,0.198660536623184,0.021596138659890733
0.011234112095346208,0.20335085978988546,0.20074366161426288,0.012821180979104261,0.1989601304260928,0.021591889841672738
0.011291138045068776,0.2036532469375761,0.2010430440460475,0.012816897990969363,0.19925684782353248,0.021587670121415825
0.011348163994791346,0.20395273170269698,0.20133955797093206,0.012812643939352381,0.19955072213031833,0.021583479346555114
0.011405189944513916,0.20424934777412312,0.2016332366145044,0.012808418671240199,0.199841786276991,0.021579317364608608
0.011462215894236485,0.20454312845126413,0.2019241128190869,0.01280422203379594,0.20013007281424972,0.02157518402318706
0.011519241843959055,0.2048341066485658,0.20221221904815698,0.012800053874363804,0.2004156139173339,0.021571079169997405
0.011576267793681625,0.20512231489996227,0.20249758739071738,0.012795914040483424,0.20069844139035495,0.021567002652855383
0.011633293743404194,0.20540778536327434,0.2027802495656155,0.012791802379894747,0.20097858667057747,0.02156295431968949
0.011690319693126764,0.20569054982455823,0.20306023692581332,0.012787718740546941,0.20125608083265134,0.02155893401854983
0.011747345642849334,0.20597063970240392,0.20333758046260728,0.01278366297061084,0.20153095459279496,0.021554941597616173
0.011804371592571902,0.2062480860521836,0.20361231080980058,0.012779634918484151,0.20180323831293015,0.021550976905205466
0.011861397542294472,0.20652291957025068,0.20388445824782617,0.012775634432802095,0.20207296200476918,0.021547039789778902
0.011918423492017043,0.20679517059809108,0.20415405270782316,0.012771661362445248,0.2023401553338552,0.021543130099949317
0.011975449441739611,0.20706486912642594,0.20442112377566563,0.012767715556549297,0.20260484762355535,0.021539247684489962
0.012032475391462181,0.2073320447992667,0.20468570069594502,0.0127637968645117,0.20286706785900832,0.02153539239233979
0.012089501341184751,0.2075967269179239,0.20494781237590665,0.012759905136002215,0.20312684469102618,0.021531564072611597
0.01214652729090732,0.20785894444496947,0.20520748738934075,0.012756040220971541,0.20338420643995112,0.021527762574600377
0.01220355324062989,0.20811872600815262,0.2054647539804289,0.012752201969657227,0.2036391810994677,0.02152398774778901
0.01226057919035246,0.2083760999042714,0.20571964006754545,0.012748390232595408,0.2038917963403712,0.021520239441856825
0.012317605140075029,0.20863109410299874,0.2059721732470157,0.012744604860627177,0.20414207951429253,0.02151651750668591
0.012374631089797599,0.2088837362506645,0.20622238079683033,0.012740845704906825,0.20439005765738,0.02151282179236781
0.012431657039520169,0.20913405367399399,0.2064702896803172,0.012737112616911106,0.2046357574939387,0.021509152149211442
0.012488682989242737,0.20938207338380313,0.20671592654977053,0.01273340544844773,0.20487920544002797,0.021505508427750075
0.012545708938965307,0.20962782207865047,0.2069593177500385,0.012729724051661236,0.20512042760701701,0.02150189047874723
0.012602734888687878,0.2098713261484481,0.20720048932206928,0.012726068279044826,0.20535944980510001,0.021498298153206103
0.012659760838410446,0.21011261167802917,0.20743946700641588,0.012722437983444492,0.20559629754677022,0.02149473130237236
0.012716786788133016,0.2103517044506758,0.20767627624670132,0.012718833018069649,0.20583099605025426,0.021491189777744717
0.012773812737855586,0.21058862995160543,0.2079109421930429,0.012715253236501323,0.2060635702429065,0.021487673431081333
0.012830838687578155,0.21082341337141633,0.20814348970543767,0.012711698492696964,0.2062940447645648,0.021484182114402745
0.012887864637300725,0.21105607960949457,0.20837394335710824,0.01270816864100264,0.20652244397086686,0.02148071568000339
0.012944890587023295,0.2112866532773807,0.20860232743781057,0.012704663536158598,0.2067487919365286,0.02147727398045687
0.013001916536745864,0.21151515870209697,0.2088286659571032,0.012701183033304458,0.2069731124585849,0.021473856868619013
0.013058942486468434,0.21174161992943816,0.20905298264757874,0.012697726987993166,0.20719542905959284,0.021470464197640066
0.013115968436191004,0.21196606072722196,0.20927530096805827,0.012694295256193944,0.20741576499079767,0.02146709582096751
0.013172994385913572,0.21218850458850289,0.20949564410674887,0.012690887694299371,0.2076341432352625,0.021463751592352562
0.013230020335636142,0.2124089747347497,0.20971403498436444,0.012687504159137462,0.2078505865109621,0.021460431365859102
0.013287046285358713,0.2126274941189847,0.20993049625721097,0.012684144507974698,0.20806511727384064,0.021457134995867475
0.013344072235081281,0.21284408542888741,0.21014505032023562,0.012680808598524874,0.20827775772083418,0.021453862337080895
0.013401098184803851,0.2130587710898627,0.21035771931004107,0.012677496288957753,0.2084885297928583,0.02145061324453423
0.013458124134526421,0.21327157326807314,0.2105685251078649,0.012674207437906572,0.20869745517776164,0.021447387573598604
0.01351515008424899,0.21348251387343556,0.21077748934252477,0.01267094190447129,0.2089045553132447,0.021444185179985892
0.01357217603397156,0.21369161456258445,0.21098463339332918,0.012667699548231326,0.20910985138974542,0.02144100591975809
0.01362920198369413,0.21389889674180013,0.2111899783929552,0.012664480229250069,0.20931336435329134,0.021437849649332385
0.013686227933416699,0.21410438156990252,0.21139354523029255,0.012661283808079928,0.20951511490831887,0.021434716225484235
0.013743253883139269,0.21430808996111347,0.21159535455325498,0.012658110145775276,0.20971512352045982,0.021431605505359396
0.013800279832861839,0.21451004258788336,0.21179542677155944,0.012654959103892622,0.20991341041929618,0.02142851734647332
0.013857305782584407,0.21471025988368736,0.21199378205947275,0.012651830544502978,0.21010999560108262,0.02142545160672242
0.013914331732306977,0.21490876204578793,0.21219044035852694,0.01264872433019662,0.2103048988314381,0.021422408144387065
0.013971357682029548,0.21510556903796565,0.21238542138020308,0.012645640324088832,0.21049813964800582,0.02141938681813783
0.014028383631752116,0.21530070059321904,0.2125787446085842,0.012642578389828856,0.21068973736308305,0.021416387487041985
0.014085409581474686,0.21549417621643266,0.2127704293029775,0.01263953839160629,0.21087971106622036,0.02141341001056909
0.014142435531197256,0.2156860151870141,0.21296049450050628,0.012636520194156418,0.21106807962679053,0.021410454248596146
0.014199461480919825,0.21587623656150132,0.21314895901867228,0.012633523662768011,0.2112548616965284,0.021407520061414075
0.014256487430642395,0.21606485917613932,0.21333584145788803,0.012630548663290756,0.2114400757120411,0.021404607309733936
0.014313513380364965,0.21625190164942648,0.2135211602039801,0.012627595062138614,0.2116237398972893,0.021401715854689002
0.014370539330087534,0.21643738238463303,0.21370493343066366,0.012624662726300726,0.21180587226603984,0.021398845557845887
0.014427565279810104,0.21662131957228878,0.21388717910198815,0.012621751523345406,0.21198649062429017,0.021395996281205892
0.014484591229532674,0.2168037311926426,0.21406791497475516,0.01261886132142487,0.21216561257266459,0.021393167887211198
0.014541617179255242,0.2169846350180941,0.21424715860090784,0.012615991989285194,0.21234325550878294,0.021390360238751977
0.014598643128977812,0.21716404861559668,0.21442492732989318,0.012613143396271976,0.21251943662960227,0.021387573199171065
0.014655669078700383,0.21734198934903204,0.21460123831099695,0.012610315412332426,0.21269417293373083,0.021384806632266655
0.014712695028422951,0.21751847438155916,0.2147761084956515,0.0126075079080278,0.2128674812237158,0.021382060402303338
0.014769720978145521,0.2176935206779341,0.21494955463971713,0.0126047207545351,0.21303937810830462,0.021379334374012154
0.014826746927868091,0.21786714500680404,0.21512159330573696,0.012601953823654016,0.21320988000468005,0.021376628412597694
0.01488377287759066,0.21803936394297505,0.21529224086516593,0.012599206987815189,0.21337900314066954,0.021373942383744755
0.01494079882731323,0.21821019386965243,0.2154615135005741,0.01259648012008205,0.21354676355692903,0.02137127615362045
0.0149978247770358,0.21837965098065673,0.21562942720782416,0.01259377309416149,0.21371317710910154,0.021368629588882953
0.015054850726758369,0.21854775128261278,0.2157959977982243,0.0125910857844063,0.213878259469951,0.02136600255668366
0.015111876676480939,0.21871451059711416,0.2159612409006559,0.012588418065822574,0.2140420261314713,0.021363394924673613
0.015168902626203509,0.21887994456286236,0.21612517196367692,0.012585769814073892,0.2142044924069708,0.02136080656100853
0.015225928575926077,0.21904406863778164,0.21628780625760063,0.012583140905489898,0.2143656734331333,0.021358237334354272
0.015282954525648648,0.21920689810110852,0.2164491588765506,0.012580531217069228,0.21452558417205486,0.021355687113890083
0.015339980475371218,0.21936844805545827,0.21660924474049226,0.012577940626486369,0.2146842394132572,0.021353155769314902
0.015397006425093786,0.21952873342886672,0.21676807859724034,0.012575369012097486,0.21484165377567754,0.02135064317085363
0.015454032374816356,0.21968776897680825,0.2169256750244436,0.012572816252944142,0.21499784170963615,0.021348149189257783
0.015511058324538926,0.21984556928419166,0.21708204843154666,0.012570282228761373,0.2151528174987807,0.02134567369581459
0.015568084274261495,0.2200021487673318,0.21723721306172902,0.012567766819981775,0.21530659526200807,0.021343216562350973
0.015625110223984065,0.2201575216758983,0.2173911829938217,0.01256526990773916,0.2154591889553644,0.021340777661235176
0.015682136173706635,0.22031170209484333,0.21754397214420182,0.012562791373878132,0.21561061237392287,0.021338356865386356
0.015739162123429205,0.220464703946305,0.2176955942686653,0.01256033110095534,0.21576087915364003,0.021335954048275187
0.015796188073151772,0.2206165409914902,0.21784606296427808,0.0125578889722461,0.21591000277319047,0.02133356908393041
0.015853214022874342,0.2207672268325352,0.21799539167120577,0.012555464871749378,0.2160579965557803,0.02133120184694399
0.015910239972596912,0.22091677491434478,0.21814359367452213,0.012553058684194002,0.21620487367094027,0.021328852212474297
0.015967265922319483,0.2210651985264099,0.21829068210599706,0.012550670295041425,0.21635064713629729,0.021326520056251137
0.016024291872042053,0.22121251080460486,0.21843666994586336,0.012548299590493655,0.21649532981932615,0.021324205254581435
0.016081317821764623,0.22135872473296267,0.21858157002456371,0.012545946457494236,0.21663893443908072,0.021321907684351243
0.01613834377148719,0.22150385314543153,0.21872539502447697,0.012543610783738045,0.21678147356790542,0.021319627223033287
0.01619536972120976,0.22164790872760956,0.21886815748162505,0.012541292457672748,0.21692295963312658,0.021317363748690404
0.01625239567093233,0.22179090401845947,0.21900986978735973,0.012538991368502088,0.21706340491872464,0.021315117139976858
0.0163094216206549,0.22193285141200494,0.21915054419002988,0.01253670740619592,0.21720282156698678,0.021312887276147992
0.01636644757037747,0.2220737631590057,0.2192901927966299,0.012534440461490994,0.2173412215801405,0.021310674037061703
0.01642347352010004,0.2222136513686137,0.21942882757442883,0.012532190425894848,0.21747861682196865,0.021308477303180914
0.016480499469822607,0.22235252801001093,0.21956646035258054,0.01252995719169406,0.21761501901940525,0.021306296955582112
0.016537525419545177,0.22249040491402733,0.21970310282371586,0.012527740651955374,0.21775043976411332,0.02130413287595743
0.016594551369267747,0.22262729377474028,0.21983876654551557,0.012525540700531568,0.2178848905140445,0.021301984946617804
0.016651577318990318,0.22276320615105588,0.2199734629422659,0.012523357232065702,0.21801838259498044,0.021299853050498727
0.016708603268712888,0.22289815346827194,0.2201072033063958,0.012521190141996447,0.21815092720205637,0.021297737071165584
0.016765629218435458,0.22303214701962204,0.22023999879999628,0.012519039326559983,0.2182825354012675,0.021295636892813864
0.016822655168158025,0.223165197967803,0.22037186045632265,0.012516904682796213,0.21841321813095732,0.02129355240027728
0.016879681117880595,0.22329731734648406,0.220502799181279,0.01251478610855362,0.21854298620328957,0.021291483479030447
0.016936707067603165,0.2234285160617982,0.22063282575488594,0.012512683502489904,0.21867185030570244,0.02128943001519159
0.016993733017325735,0.22355880489381705,0.2207619508327308,0.012510596764080246,0.21879982100234638,0.02128739189552846
0.017050758967048305,0.2236881944980085,0.2208901849474021,0.01250852579361904,0.21892690873550535,0.021285369007462474
0.017107784916770875,0.22381669540667676,0.22101753850990605,0.012506470492224092,0.21905312382700148,0.02128336123907033
0.017164810866493442,0.2239443180303869,0.22114402181106813,0.012504430761841408,0.2191784764795834,0.021281368479091328
0.017221836816216012,0.22407107265937193,0.22126964502291754,0.0125024065052478,0.21930297677829907,0.0212793906169281
0.017278862765938582,0.22419696946492432,0.22139441820005618,0.012500397626055341,0.21942663469185214,0.021277427542652386
0.017335888715661153,0.22432201850077116,0.22151835128101127,0.01249840402871664,0.21954946007394296,0.02127547914700931
0.017392914665383723,0.2244462297044329,0.22164145408957306,0.012496425618525075,0.21967146266459406,0.021273545321418855
0.017449940615106293,0.22456961289856758,0.2217637363361165,0.012494462301622322,0.21979265209146043,0.02127162595798207
0.01750696656482886,0.22469217779229847,0.2218852076189083,0.012492513984999057,0.21991303787112443,0.021269720949484032
0.01756399251455143,0.2248139339825267,0.22200587742539793,0.012490580576500276,0.22003262941037574,0.021267830189398186
0.017621018464274,0.22493489095522867,0.22212575513349472,0.012488661984827792,0.220151436007477,0.02126595357188841
0.01767804441399657,0.22505505808673898,0.2222448500128297,0.012486758119545074,0.22026946685341434,0.021264090991815067
0.01773507036371914,0.22517444464501735,0.222363171226003,0.012484868891078053,0.22038673103313364,0.02126224234473604
0.01779209631344171,0.22529305979090195,0.2224807278298165,0.012482994210720936,0.22050323752676243,0.021260407526911947
0.017849122263164277,0.22541091257934848,0.2225975287764931,0.012481133990640356,0.22061899521081785,0.021258586435311966
0.017906148212886847,0.22552801196065314,0.2227135829148809,0.012479288143874894,0.22073401285940045,0.021256778967612598
0.017963174162609417,0.22564436678166358,0.22282889899164435,0.012477456584340596,0.2208482991453745,0.02125498502220456
0.018020200112331988,0.2257599857869748,0.22294348565244118,0.012475639226834607,0.2209618626415343,0.021253204498196367
0.018077226062054558,0.22587487762011094,0.22305735144308542,0.012473835987037893,0.22107471182175745,0.02125143729541573
0.018134252011777128,0.22598905082469425,0.22317050481069808,0.012472046781516826,0.22118685506214408,0.021249683314415804
0.018191277961499695,0.22610251384560004,0.22328295410484336,0.012470271527728732,0.22129830064214395,0.021247942456476925
0.018248303911222265,0.226215275030098,0.2233947075786526,0.012468510144021564,0.22140905674566977,0.021246214623609143
0.018305329860944835,0.22632734262898144,0.22350577338993458,0.012466762549641481,0.22151913146219765,0.02124449971855982
0.018362355810667405,0.2264387247976817,0.2236161596022736,0.01246502866473042,0.2216285327878555,0.021242797644811066
0.018419381760389975,0.22654942959737162,0.22372587418611464,0.012463308410332614,0.22173726862649804,0.021241108306588364
0.018476407710112545,0.2266594649960548,0.2238349250198359,0.012461601708395728,0.2218453467907701,0.021239431608860923
0.018533433659835112,0.22676883886964286,0.22394331989080898,0.012459908481773866,0.2219527750031569,0.021237767457346478
0.018590459609557682,0.22687755900302023,0.22405106649644693,0.012458228654230498,0.2220595608970231,0.021236115758513516
0.018647485559280252,0.22698563309109673,0.22415817244524042,0.01245656215044044,0.22216571201763918,0.021234476419585372
0.018704511509002823,0.22709306873984744,0.22426464525778123,0.01245490889599274,0.2222712358231959,0.021232849348543133
0.018761537458725393,0.2271998734673413,0.22437049236777473,0.012453268817393406,0.22237613968580772,0.021231234454129083
0.018818563408447963,0.22730605470475726,0.2244757211230402,0.012451641842067563,0.222480430892504,0.021229631645849296
0.01887558935817053,0.22741161979738886,0.22458033878649983,0.012450027898361329,0.22258411664620886,0.021228040833977762
0.0189326153078931,0.22751657600563738,0.22468435253715607,0.012448426915545386,0.22268720406671008,0.021226461929559078
0.01898964125761567,0.22762093050599302,0.22478776947105794,0.012446838823815849,0.22278970019161626,0.021224894844411354
0.01904666720733824,0.22772469039200557,0.2248905966022562,0.012445263554297842,0.22289161197730356,0.02122333949113004
0.01910369315706081,0.2278278626752426,0.22499284086374707,0.012443701039045933,0.22299294629985075,0.021221795783089914
0.01916071910678338,0.227930454286238,0.2250945091084058,0.012442151211047836,0.22309370995596428,0.021220263634449142
0.019217745056505947,0.2280324720754284,0.22519560810990866,0.012440614004225534,0.22319390966389197,0.021218742960151478
0.019274771006228517,0.22813392281407968,0.22529614456364486,0.0124390893534387,0.22329355206432652,0.021217233675931105
0.019331796955951087,0.22823481319520147,0.22539612508761775,0.012437577194483001,0.22339264372129863,0.021215735698311273
0.019388822905673658,0.2283351498344531,0.2254955562233355,0.01243607746409765,0.22349119112305943,0.02121424894461334
0.019445848855396228,0.22843493927103714,0.22559444443669177,0.01243459009996336,0.22358920068295313,0.021212773332955712
0.019502874805118798,0.22853418796858316,0.22569279611883614,0.012433115040702929,0.22368667874027934,0.0212113087822563
0.019559900754841365,0.2286329023160222,0.22579061758703423,0.012431652225886996,0.22378363156114553,0.021209855212238407
0.019616926704563935,0.2287310886284499,0.22588791508551817,0.012430201596033036,0.2238800653393097,0.02120841254343078
0.019673952654286505,0.2288287531479803,0.22598469478632716,0.012428763092608045,0.22397598619701312,0.021206980697172088
0.019730978604009075,0.22892590204458943,0.22608096279013842,0.01242733665802867,0.22407140018580357,0.021205559595612364
0.019788004553731645,0.22902254141694994,0.22617672512708845,0.012425922235665481,0.22416631328734926,0.02120414916171772
0.019845030503454215,0.22911867729325477,0.2262719877575848,0.012424519769841446,0.22426073141424283,0.021202749319271522
0.019902056453176782,0.22921431563203243,0.2263667565731087,0.012423129205834748,0.22435466041079669,0.021201359992877387
0.019959082402899352,0.2293094623229521,0.22646103739700782,0.01242175048988014,0.22444810605382867,0.021199981107961653
0.020016108352621922,0.22940412318762043,0.22655483598528076,0.012420383569171339,0.22454107405343904,0.021198612590777644
0.020073134302344493,0.22949830398036772,0.2266481580273518,0.012419028391860048,0.22463357005377804,0.021197254368406256
0.020130160252067063,0.22959201038902588,0.226741009146837,0.012417684907057833,0.22472559963380498,0.021195906368758847
0.020187186201789633,0.22968524803569787,0.2268333949023015,0.012416353064839094,0.22481716830803836,0.021194568520582185
0.0202442121515122,0.22977802247751672,0.22692532078800773,0.012415032816239515,0.2249082815272974,0.021193240753457285
0.02030123810123477,0.22987033920739747,0.22701679223465554,0.012413724113259137,0.2249989446794349,0.02119192299780535
0.02035826405095734,0.22996220365477898,0.2271078146101133,0.012412426908861525,0.2250891630900619,0.021190615184887164
0.02041529000067991,0.23005362118635866,0.22719839322014085,0.012411141156977886,0.22517894202326358,0.021189317246809485
0.02047231595040248,0.23014459710681676,0.22728853330910403,0.012409866812502834,0.2252682866823072,0.02118802911652245
0.02052934190012505,0.2302351366595346,0.22737824006068091,0.01240860383130133,0.2253572022103417,0.021186750727827705
0.020586367849847617,0.23032524502730217,0.2274675185985599,0.012407352170204014,0.22544569369108933,0.02118548201537541
0.020643393799570187,0.2304149273330195,0.22755637398713,0.01240611178701118,0.22553376614952925,0.02118422291467031
0.020700419749292757,0.23050418864038866,0.22764481123216254,0.01240488264049315,0.22562142455257317,0.021182973362072505
0.020757445699015328,0.23059303395459826,0.22773283528148594,0.012403664690389008,0.22570867380973325,0.021181733294799793
0.020814471648737898,0.23068146822300015,0.22782045102565174,0.012402457897409682,0.2257955187737823,0.021180502650930775
0.020871497598460468,0.23076949633577765,0.22790766329859358,0.012401262223235964,0.22588196424140622,0.021179281369405504
0.020928523548183035,0.2308571231266071,0.22799447687827837,0.012400077630521303,0.22596801495384916,0.02117806939002985
0.020985549497905605,0.23094435337331073,0.22808089648734997,0.01239890408289013,0.22605367559755096,0.0211768666534757
0.021042575447628175,0.23103119179850282,0.22816692679376543,0.012397741544940355,0.22613895080477744,0.021175673101285
0.021099601397350745,0.2311176430702274,0.22825257241142372,0.012396589982241621,0.22622384515424335,0.021174488675868915
0.021156627347073315,0.23120371180258995,0.22833783790078782,0.012395449361336856,0.2263083631717278,0.02117331332051433
0.021213653296795885,0.23128940255638022,0.22842272776949873,0.012394319649741392,0.22639250933068336,0.021172146979380833
0.021270679246518452,0.23137471983968932,0.22850724647298315,0.012393200815944529,0.22647628805283704,0.02117098959750755
0.021327705196241022,0.2314596681085189,0.22859139841505374,0.012392092829409817,0.2265597037087855,0.021169841120812737
0.021384731145963592,0.2315442517673825,0.22867518794850267,0.012390995660571148,0.22664276061858243,0.021168701496093602
0.021441757095686163,0.23162847516990245,0.22875861937568834,0.012389909280838808,0.2267254630523198,0.021167570671033552
0.021498783045408733,0.23171234261939652,0.22884169694911494,0.01238883366259353,0.22680781523070173,0.0211664485941986
0.0215558089951313,0.23179585836946118,0.22892442487200593,0.012387768779192123,0.22688982132561256,0.021165335215044486
0.02161283494485387,0.23187902662454496,0.22900680729887055,0.012386714604961093,0.22697148546067775,0.02116423048391276
0.02166986089457644,0.23196185154051785,0.2290888483360637,0.012385671115201976,0.22705281171181835,0.021163134352038128
0.02172688684429901,0.23204433722523218,0.22917055204233963,0.012384638286187234,0.22713380410779946,0.021162046771545866
0.02178391279402158,0.23212648773907843,0.22925192242939915,0.012383616095162869,0.22721446663077177,0.021160967695457535
0.02184093874374415,0.2322083070955331,0.2293329634624305,0.012382604520344105,0.22729480321680753,0.021159897077687697
0.021897964693466717,0.23228979926170212,0.229413679060644,0.0123816035409193,0.22737481775642962,0.02115883487305093
0.021954990643189287,0.2323709681588564,0.22949407309780046,0.01238061313704738,0.22745451409513512,0.0211577810372604
0.022012016592911857,0.2324518176629615,0.22957414940273374,0.01237963328985523,0.2275338960339124,0.021156735526928615
0.022069042542634427,0.23253235160520225,0.2296539117598669,0.012378663981442068,0.22761296732975256,0.021155698299572145
0.022126068492356998,0.23261257377249975,0.22973336390972288,0.012377705194873957,0.2276917316961546,0.021154669313610937
0.022183094442079568,0.23269248790802358,0.22981250954942886,0.012376756914185749,0.22777019280362523,0.02115364852837012
0.022240120391802135,0.2327720977116972,0.22989135233321506,0.012375819124378625,0.22784835428017253,0.02115263590408095
0.022297146341524705,0.2328514068406987,0.22996989587290761,0.01237489181142208,0.2279262197117939,0.02115163140188491
0.022354172291247275,0.23293041890995395,0.23004814373841612,0.01237397496224852,0.22800379264295884,0.021150634983830262
0.022411198240969845,0.23300913749262622,0.230126099458215,0.012373068564757313,0.22808107657708548,0.021149646612878825
0.022468224190692415,0.2330875661205981,0.23020376651981975,0.01237217260780999,0.2281580749770121,0.021148666252903094
0.022525250140414985,0.23316570828494945,0.23028114837025776,0.012371287081231091,0.22823479126546314,0.021147693868689664
0.022582276090137552,0.23324356743642896,0.2303582484165333,0.012370411975807504,0.22831122882550953,0.021146729425941205
0.022639302039860122,0.2333211469859198,0.23043507002608743,0.0123695472832839,0.22838739100102415,0.02114577289127327
0.022696327989582692,0.23339845030490183,0.23051161652725266,0.012368692996367094,0.22846328109713177,0.021144824232221648
0.022753353939305263,0.23347548072590582,0.23058789120970208,0.012367849108719462,0.22853890238065352,0.021143883417238624
0.022810379889027833,0.23355224154296486,0.23066389732489387,0.012367015614961015,0.22861425808054717,0.021142950415696568
0.022867405838750403,0.23362873601205866,0.23073963808650988,0.012366192510666427,0.22868935138834096,0.02114202519788817
0.02292443178847297,0.2337049673515541,0.23081511667088997,0.012365379792364599,0.2287641854585638,0.021141107735027535
0.02298145773819554,0.23378093874263953,0.23089033621746083,0.01236457745753537,0.22883876340916953,0.021140197999250255
0.02303848368791811,0.23385665332975525,0.23096529982916,0.012363785504610904,0.22891308832195667,0.021139295963616585
0.02309550963764068,0.2339321142210179,0.23104001057285511,0.012363003932971491,0.22898716324298324,0.02113840160211048
0.02315253558736325,0.2340073244886405,0.23111447147975803,0.012362232742945222,0.2290609911829771,0.02113751488963979
0.02320956153708582,0.2340822871693479,0.2311886855458347,0.012361471935806145,0.22913457511774082,0.02113663580204011
0.023266587486808387,0.23415700526478656,0.2312626557322097,0.012360721513771962,0.22920791798855272,0.021135764316072312
0.023323613436530957,0.23423148174193054,0.23133638496556663,0.01235998148000292,0.22928102270256276,0.021134900409425107
0.023380639386253527,0.23430571953348203,0.23140987613854355,0.01235925183859913,0.22935389213318408,0.021134044060714202
0.023437665335976098,0.23437972153826828,0.23148313211012417,0.012358532594600633,0.2294265291204798,0.021133195249486356
0.023494691285698668,0.23445349062163215,0.23155615570602409,0.01235782375398226,0.22949893647154582,0.021132353956214437
0.023551717235421238,0.23452702961582012,0.23162894971907302,0.012357125323654378,0.2295711169608885,0.02113152016230249
0.023608743185143805,0.2346003413203647,0.23170151690959262,0.012356437311459453,0.22964307333079859,0.021130693850085164
0.023665769134866375,0.23467342850246264,0.23177386000576944,0.012355759726171034,0.22971480829172067,0.02112987500282735
0.023722795084588945,0.23474629389734886,0.23184598170402435,0.012355092577490385,0.22978632452261813,0.021129063604725745
0.023779821034311515,0.2348189402086655,0.23191788466937688,0.012354435876044251,0.22985762467133433,0.021128259640906456
0.023836846984034085,0.23489137010882827,0.2319895715358063,0.012353789633384711,0.22992871135494916,0.021127463097430278
0.023893872933756655,0.2349635862393862,0.23206104490660773,0.01235315386198313,0.22999958716013177,0.021126673961287767
0.023950898883479222,0.23503559121137954,0.23213230735474447,0.012352528575231838,0.23007025464348907,0.021125892220403716
0.024007924833201792,0.2351073876056919,0.2322033614231964,0.012351913787438933,0.23014071633191055,0.021125117863634052
0.024064950782924362,0.2351789779733991,0.2322742096253042,0.012351309513826717,0.23021097472290863,0.02112435088076787
0.024121976732646933,0.23525036483611375,0.23234485444510963,0.012350715770529114,0.23028103228495536,0.021123591262526865
0.024179002682369503,0.23532155068632615,0.232415298337692,0.012350132574589655,0.2303508914578153,0.021122839000566284
0.024236028632092073,0.23539253798774057,0.23248554372950064,0.012349559943957629,0.2304205546528744,0.02112209408747324
0.02429305458181464,0.23546332917560836,0.23255559301868373,0.012348997897485968,0.23049002425346526,0.02112135651676788
0.02435008053153721,0.23553392665705708,0.2326254485754129,0.012348446454930443,0.23055930261518834,0.021120626282904505
0.02440710648125978,0.235604332811415,0.2326951127422048,0.01234790563694265,0.23062839206622987,0.021119903381267683
0.02446413243098235,0.2356745499905333,0.23276458783423837,0.012347375465071753,0.23069729490767568,0.021119187808176794
0.02452115838070492,0.23574458051910313,0.2328338761396688,0.012346855961757592,0.23076601341382194,0.02111847956088119
0.02457818433042749,0.2358144266949702,0.23290297991993777,0.012346347150331118,0.23083454983248175,0.02111777863756397
0.024635210280150057,0.23588409078944442,0.23297190141007992,0.01234584905500889,0.23090290638528857,0.021117085037337967
0.024692236229872627,0.23595357504760764,0.23304064281902626,0.01234536170089243,0.23097108526799592,0.021116398760249396
0.024749262179595197,0.23602288168861602,0.23310920632990365,0.012344885113962676,0.23103908865077388,0.021115719807273725
0.024806288129317768,0.23609201290600035,0.23317759410033115,0.012344419321078732,0.23110691867850197,0.02111504818031766
0.024863314079040338,0.23616097086796198,0.23324580826271277,0.012343964349973322,0.23117457747105877,0.02111438388221698
0.024920340028762908,0.23622975771766574,0.23331385092452683,0.01234352022925033,0.23124206712360817,0.021113726916736283
0.024977365978485475,0.23629837557353,0.2333817241686123,0.012343086988383108,0.23130938970688222,0.02111307728857128
0.025034391928208045,0.23636682652951163,0.23344943005345137,0.012342664657707418,0.23137654726746096,0.021112435003342613
0.025091417877930615,0.23643511265538986,0.23351697061344948,0.01234225326842061,0.23144354182804874,0.02111180006760017
0.025148443827653185,0.23650323599704515,0.2335843478592111,0.012341852852577993,0.23151037538774769,0.021111172488818893
0.025205469777375755,0.23657119857673625,0.23365156377781343,0.012341463443090193,0.23157704992232758,0.021110552275401883
0.025262495727098325,0.23663900239337218,0.23371862033307625,0.012341085073716186,0.23164356738449332,0.021109939436673247
0.025319521676820892,0.23670664942278336,0.23378551946582887,0.012340717779064298,0.2317099297041483,0.02110933398288434
0.025376547626543462,0.23677414161798763,0.2338522630941742,0.012340361594584922,0.23177613878865583,0.021108735925207563
0.025433573576266032,0.23684148090945464,0.23391885311374933,0.01234001655657038,0.2318421965230968,0.02110814527573867
0.025490599525988603,0.23690866920536574,0.23398529139798369,0.012339682702146736,0.23190810477052476,0.02110756204749186
0.025547625475711173,0.2369757083918726,0.23405157979835386,0.01233936006927459,0.2319738653722178,0.021106986254403486
0.025604651425433743,0.2370426003333514,0.23411772014463553,0.012339048696743234,0.2320394801479278,0.021106417911327918
0.02566167737515631,0.23710934687265417,0.2341837142451527,0.01233874862416439,0.23210495089612665,0.02110585703403444
0.02571870332487888,0.23717594983135898,0.23424956388702378,0.012338459891974575,0.23217027939424958,0.021105303639212213
0.02577572927460145,0.23724241101001434,0.23431527083640522,0.01233818254142411,0.2322354673989359,0.021104757744461945
0.02583275522432402,0.23730873218838336,0.23438083683873184,0.012337916614578084,0.23230051664626683,0.021104219368298868
0.02588978117404659,0.23737491512568373,0.23444626361895493,0.012337662154310446,0.2323654288520006,0.021103688530149652
0.02594680712376916,0.2374409615608256,0.23451155288177736,0.012337419204301016,0.23243020571180492,0.02110316525035236
0.026003833073491727,0.23750687321264546,0.23457670631188593,0.01233718780902853,0.23249484890148656,0.021102649550152282
0.026060859023214297,0.2375726517801395,0.23464172557418117,0.012336968013770988,0.23255936007721884,0.021102141451702937
0.026117884972936867,0.2376382989426919,0.23470661231400455,0.012336759864597152,0.2326237408757656,0.02110164097806303
0.026174910922659438,0.23770381636030224,0.23477136815736296,0.012336563408365262,0.23268799291470368,0.021101148153194856
0.026231936872382008,0.23776920567380955,0.2348359947111507,0.01233637869271797,0.2327521177926418,0.021100663001964132
0.026288962822104578,0.23783446850511342,0.23490049356336884,0.012336205766076741,0.23281611708943778,0.02110018555013502
0.026345988771827145,0.23789960645739355,0.23496486628334212,0.012336044677640214,0.2328799923664127,0.021099715824371586
0.026403014721549715,0.23796462111532557,0.23502911442193355,0.012335895477375902,0.23294374516656288,0.02109925385223295
0.026460040671272285,0.23802951404529576,0.2350932395117562,0.01233575821602024,0.23300737701476937,0.02109879966217429
0.026517066620994855,0.23809428679561168,0.2351572430673828,0.012335632945069891,0.2330708894180048,0.02109835328354238
0.026574092570717425,0.23815894089671194,0.2352211265855527,0.012335519716781743,0.23313428386553844,0.021097914746575307
0.026631118520439995,0.23822347786137188,0.2352848915453769,0.012335418584162428,0.23319756182913837,0.021097484082396856
0.026688144470162562,0.2382878991849092,0.23534853940854036,0.012335329600971121,0.23326072476327142,0.021097061323020583
0.026745170419885132,0.23835220634538418,0.23541207161950198,0.012335252821707878,0.23332377410530084,0.021096646501341354
0.026802196369607702,0.23841640080380033,0.23547548960569273,0.01233518830161254,0.23338671127568206,0.02109623965113604
0.026859222319330273,0.2384804840043015,0.23553879477771072,0.012335136096661526,0.23344953767815552,0.021095840807062585
0.026916248269052843,0.23854445737436608,0.2356019885295149,0.01233509626355875,0.2335122546999381,0.021095450004652804
0.026973274218775413,0.2386083223250006,0.23566507223861596,0.012335068859734595,0.23357486371191158,0.021095067280315166
0.02703030016849798,0.2386720802509294,0.2357280472662654,0.012335053943338385,0.23363736606880942,0.02109469267132839
0.02708732611822055,0.23873573253078356,0.23579091495764207,0.012335051573236017,0.23369976310940122,0.02109432621584198
0.02714435206794312,0.23879928052728638,0.23585367664203685,0.01233506180900303,0.23376205615667522,0.0210939679528707
0.02720137801766569,0.23886272558743787,0.2359163336330352,0.012335084710921575,0.23382424651801847,0.021093617922294947
0.02725840396738826,0.23892606904269592,0.23597888722869767,0.012335120339972578,0.23388633548539522,0.021093276164854576
0.02731542991711083,0.2389893122091567,0.2360413387117379,0.012335168757834702,0.233948324335523,0.02109294272214968
0.027372455866833397,0.23905245638773145,0.23610368934969925,0.01233523002687515,0.23401021433004687,0.021092617636634156
0.027429481816555967,0.23911550286432293,0.23616594039512895,0.012335304210148165,0.2340720067157116,0.021092300951616124
0.027486507766278537,0.2391784529099984,0.23622809308575038,0.012335391371388383,0.2341337027245318,0.021091992711253612
0.027543533716001108,0.23924130778116093,0.2362901486446336,0.012335491575003483,0.2341953035739602,0.02109169296055014
0.027600559665723678,0.2393040687197199,0.23635210828036346,0.012335604886074329,0.2342568104670543,0.02109140174535482
0.027657585615446248,0.23936673695325728,0.2364139731872062,0.012335731370343602,0.23431822459264035,0.02109111911235514
0.027714611565168815,0.2394293136951946,0.23647574454527384,0.012335871094216974,0.23437954712547618,0.02109084510907894
0.027771637514891385,0.23949180014495539,0.23653742352068732,0.012336024124750364,0.23444077922641188,0.021090579783885358
0.027828663464613955,0.23955419748812842,0.23659901126573676,0.012336190529652936,0.2345019220425486,0.02109032318596794
0.027885689414336525,0.23961650689662622,0.2366605089190406,0.012336370377274837,0.23456297670739562,0.021090075365345195
0.027942715364059095,0.2396787295288443,0.23672191760570307,0.012336563736605563,0.2346239443410257,0.021089836372861274
0.027999741313781665,0.23974086652981696,0.23678323843746915,0.012336770677267777,0.23468482605022842,0.021089606260181425
0.028056767263504232,0.23980291903137171,0.2368444725128784,0.012336991269511089,0.23474562292866202,0.02108938507978746
0.028113793213226802,0.23986488815228232,0.23690562091741674,0.012337225584208246,0.23480633605700332,0.021089172884976366
0.028170819162949372,0.2399267749984193,0.23696668472366658,0.012337473692847415,0.23486696650309594,0.02108896972985487
0.028227845112671943,0.23998858066289963,0.23702766499145522,0.01233773566752938,0.23492751532209719,0.021088775669336864
0.028284871062394513,0.24005030622623344,0.23708856276800147,0.012338011580958777,0.2349879835566226,0.021088590759138222
0.028341897012117083,0.24011195275647082,0.23714937908806077,0.01233830150644263,0.23504837223688946,0.021088415055776112
0.02839892296183965,0.24017352130934477,0.23721011497406855,0.012338605517880309,0.2351086823808583,0.021088248616561403
0.02845594891156222,0.2402350129284145,0.23727077143628197,0.01233892368976134,0.2351689149943731,0.021088091499597606
0.02851297486128479,0.24029642864520565,0.23733134947292003,0.012339256097157858,0.23522907107129934,0.021087943763775988
0.02857000081100736,0.24035776947934978,0.2373918500703021,0.012339602815720437,0.23528915159366126,0.0210878054687722
0.02862702676072993,0.24041903643872153,0.23745227420298487,0.012339963921670728,0.23534915753177688,0.02108767667504099
0.028684052710452497,0.2404802305195748,0.23751262283389765,0.012340339491796927,0.2354090898443918,0.021087557443813288
0.028741078660175067,0.2405413527066772,0.2375728969144764,0.012340729603448397,0.23546894947881142,0.02108744783709275
0.028798104609897637,0.24060240397344243,0.23763309738479585,0.01234113433452781,0.2355287373710317,0.02108734791764909
0.028855130559620207,0.24066338528206213,0.23769322517370048,0.012341553763488233,0.23558845444586837,0.021087257749016708
0.028912156509342778,0.240724297583635,0.23775328119893363,0.012341987969324753,0.23564810161708447,0.02108717739548877
0.028969182459065348,0.24078514181829588,0.23781326636726566,0.012342437031571065,0.2357076797875171,0.02108710692211394
0.029026208408787915,0.24084591891534154,0.23787318157461992,0.012342901030291287,0.2357671898492018,0.02108704639469076
0.029083234358510485,0.2409066297933568,0.23793302770619806,0.012343380046076024,0.23582663268349624,0.02108699587976492
0.029140260308233055,0.2409672753603378,0.23799280563660347,0.012343874160034242,0.23588600916120236,0.021086955444622114
0.029197286257955625,0.24102785651381517,0.23805251622996312,0.012344383453791808,0.23594532014268657,0.02108692515728894
0.029254312207678195,0.2410883741409739,0.23811216034004878,0.012344908009478713,0.23600456647799964,0.021086905086520478
0.029311338157400765,0.241148829118774,0.23817173881039594,0.0123454479097294,0.2360637490069941,0.021086895301802754
0.029368364107123332,0.24120922231406874,0.23823125247442212,0.012346003237675271,0.23612286855944117,0.02108689587334615
0.029425390056845902,0.2412695545837202,0.23829070215554324,0.012346574076934819,0.23618192595514584,0.021086906872076847
0.029482416006568472,0.24132982677471654,0.23835008866728916,0.012347160511613813,0.2362409220040608,0.0210869283696386
0.029539441956291042,0.24139003972428466,0.2384094128134177,0.012347762626293193,0.23629985750639923,0.02108696043838192
0.029596467906013613,0.24145019426000439,0.2384686753880272,0.012348380506029084,0.23635873325274606,0.02108700315136467
0.029653493855736183,0.24151029119991863,0.23852787717566806,0.012349014236340614,0.23641755002416812,0.02108705658234172
0.02971051980545875,0.24157033135264516,0.23858701895145287,0.012349663903210201,0.23647630859232305,0.02108712080576585
0.02976754575518132,0.2416303155174841,0.23864610148116533,0.012350329593071413,0.2365350097195669,0.021087195896776902
0.02982457170490389,0.2416902444845269,0.238705125521368,0.012351011392807802,0.23659365415906042,0.02108728193120247
0.02988159765462646,0.24175011903476182,0.2387640918195086,0.01235170938974321,0.2366522426548745,0.021087378985547807
0.02993862360434903,0.24180993994018002,0.2388230011140255,0.012352423671638354,0.236710775942094,0.021087487136994754
0.0299956495540716,0.24186970796387908,0.23888185413445148,0.0123531543266832,0.23676925474692068,0.02108760646339435
0.030052675503794167,0.24192942386016586,0.23894065160151678,0.012353901443491107,0.2368276797867747,0.021087737043262497
0.030109701453516737,0.24198908837465832,0.23899939422725075,0.012354665111092924,0.23688605177039534,0.021087878955774356
0.030166727403239307,0.2420487022443859,0.23905808271508236,0.01235544541893081,0.2369443713979405,0.021088032280758878
0.030223753352961878,0.24210826619788886,0.23911671775993965,0.012356242456852145,0.23700263936108432,0.02108819709869561
0.030280779302684448,0.24216778095531616,0.23917530004834792,0.012357056315102475,0.23706085634311516,0.021088373490705217
0.030337805252407018,0.24222724722852323,0.2392338302585271,0.01235788708432158,0.23711902301903104,0.021088561538549665
0.030394831202129585,0.24228666572116675,0.2392923090604874,0.012358734855534206,0.23717714005563484,0.02108876132462097
0.030451857151852155,0.24234603712880062,0.23935073711612473,0.012359599720147147,0.23723520811162813,0.021088972931941213
0.030508883101574725,0.24240536213896857,0.23940911507931423,0.012360481769939669,0.23729322783770418,0.0210891964441515
0.030565909051297295,0.24246464143129765,0.23946744359600325,0.012361381097060505,0.23735119987663938,0.021089431945511748
0.030622935001019865,0.24252387567758946,0.23952572330430316,0.012362297794020205,0.23740912486338428,0.021089679520892662
0.030679960950742435,0.2425830655419101,0.23958395483457987,0.012363231953683418,0.23746700342515303,0.02108993925576875
0.030736986900465002,0.24264221168068065,0.23964213880954366,0.012364183669266548,0.23752483618151246,0.021090211236215975
0.030794012850187572,0.2427013147427646,0.23970027584433795,0.012365153034327009,0.23758262374446948,0.02109049554890275
0.030851038799910142,0.24276037536955597,0.23975836654662674,0.012366140142761125,0.23764036671855782,0.021090792281087577
0.030908064749632713,0.24281939419506496,0.2398164115166815,0.012367145088794065,0.23769806570092383,0.021091101520609966
0.030965090699355283,0.2428783718460041,0.23987441134746673,0.012368167966977418,0.23775572128141143,0.021091423355887273
0.031022116649077853,0.24293730894187196,0.23993236662472467,0.012369208872179814,0.23781333404264557,0.021091757875907047
0.03107914259880042,0.24299620609503714,0.2399902779270591,0.012370267899583603,0.23787090456011523,0.021092105170223842
0.03113616854852299,0.2430550639108199,0.24004814582601827,0.012371345144674348,0.23792843340225547,0.021092465328948925
0.03119319449824556,0.24311388298757472,0.24010597088617666,0.012372440703239432,0.23798592113052836,0.021092838442749274
0.03125022044796813,0.24317266391677012,0.24016375366521575,0.012373554671359827,0.2380433682995031,0.021093224602838613
0.0313072463976907,0.24323140728306816,0.24022149471400428,0.01237468714540225,0.23810077545693506,0.021093623900971678
0.03136427234741327,0.24329011366440395,0.2402791945766773,0.012375838222016463,0.23815814314384434,0.021094036429440303
0.03142129829713584,0.2433487836320624,0.24033685379071454,0.012377007998124271,0.23821547189459308,0.021094462281063854
0.03147832424685841,0.24340741775075603,0.24039447288701735,0.012378196570919101,0.23827276223696195,0.0210949015491872
0.03153535019658098,0.24346601657870023,0.24045205238998557,0.012379404037854296,0.23833001469222606,0.021095354327670464
0.031592376146303544,0.2435245806676891,0.24050959281759296,0.012380630496641109,0.23838722977522941,0.021095820710887687
0.03164940209602612,0.24358311056316884,0.24056709468146184,0.012381876045239382,0.23844440799445935,0.02109630079371559
0.031706428045748684,0.24364160680431216,0.2406245584869371,0.012383140781854617,0.23850154985211933,0.0210967946715325
0.03176345399547126,0.24370006992408977,0.24068198473315927,0.012384424804927638,0.23855865584420166,0.021097302440206963
0.031820479945193825,0.24375850044934277,0.2407393739131367,0.012385728213131542,0.23861572646055873,0.02109782419609527
0.0318775058949164,0.24381689890085378,0.240796726513817,0.012387051105366196,0.2386727621849739,0.02109836003603548
0.031934531844638965,0.24387526579341584,0.24085404301615748,0.012388393580747975,0.23872976349523142,0.02109891005733693
0.03199155779436153,0.24393360163590302,0.24091132389519526,0.012389755738608064,0.23878673086318536,0.021099474357780035
0.032048583744084105,0.24399190693133777,0.24096856962011584,0.01239113767848344,0.23884366475482846,0.021100053035603684
0.03210560969380667,0.2440501821769594,0.2410257806543219,0.012392539500112,0.2389005656303595,0.021100646189503528
0.032162635643529246,0.24410842786429035,0.24108295745550018,0.012393961303425996,0.23895743394424987,0.021101253918623917
0.03221966159325181,0.2441666444792028,0.24114010047568862,0.012395403188546381,0.23901427014531013,0.02110187632255207
0.03227668754297438,0.24422483250198326,0.24119721016134207,0.012396865255774527,0.2390710746767551,0.02110251350130958
0.03233371349269695,0.2442829924073984,0.24125428695339737,0.01239834760559162,0.2391278479762686,0.02110316555535067
0.03239073944241952,0.24434112466475735,0.24131133128733812,0.012399850338645189,0.23918459047606747,0.021103832585549372
0.03244776539214209,0.24439922973797593,0.24136835723706068,0.012401317729866366,0.23924130260296442,0.0211045146931985
0.03250479134186466,0.2444573080856388,0.24142538318678325,0.012402676453401075,0.23929798477843092,0.021105211980001294
0.03256181729158723,0.24451536016106057,0.24148240913650582,0.012403928418063263,0.23935463741865878,0.021105924548062965
0.0326188432413098,0.2445733864123475,0.24153943508622838,0.012405075509744585,0.23941126093462117,0.021106652499888294
0.03267586919103237,0.24463138728245698,0.24159646103595095,0.01240611959168525,0.23946785573213322,0.021107395938370844
0.03273289514075494,0.24468936320925774,0.24165348698567352,0.012407062504747922,0.23952442221191167,0.02110815496678958
0.03278992109047751,0.2447473146255882,0.24171051293539608,0.012407906067683716,0.23958096076963387,0.021108929688800793
0.03284694704020008,0.24480524195931502,0.24176753888511865,0.012408652077397999,0.2396374717959964,0.021109720208431947
0.03290397298992265,0.24486314563338993,0.24182456483484122,0.012409302309209436,0.23969395567677268,0.02111052663007352
0.032960998939645214,0.24492102606590768,0.24188159078456378,0.012409858517112347,0.23975041279286996,0.021111349058477002
0.03301802488936779,0.24497888367016094,0.24193861673428635,0.01241032243402658,0.23980684352038611,0.021112187598741956
0.033075050839090354,0.2450367188546967,0.24199564268400892,0.012410695772053202,0.2398632482306652,0.021113042356314254
0.03313207678881293,0.245094532023371,0.24205266863373148,0.012410980222722651,0.23991962729035293,0.02111391343697793
0.033189102738535495,0.24515232357540273,0.24210969458345405,0.012411177457238519,0.239975981061451,0.021114800946847354
0.03324612868825807,0.24521009390542783,0.24216672053317662,0.012411289126723226,0.24003230990137125,0.021115704992362743
0.033303154637980635,0.24526784340355176,0.24222374648289918,0.012411316862455423,0.24008861416298916,0.021116625680281102
0.0333601805877032,0.24532557245540246,0.24228077243262175,0.012411262276109515,0.24014489419469642,0.021117563117672235
0.033417206537425775,0.24538328144218133,0.24233779838234432,0.012411126959986502,0.24020115034045322,0.021118517411909128
0.03347423248714834,0.2454409707407156,0.24239482433206688,0.012410912487250066,0.24025738293984,0.02111948867066517
0.033531258436870916,0.2454986407235074,0.24245185028178945,0.012410620412148864,0.24031359232810837,0.02112047700190202
0.03358828438659348,0.2455562917587853,0.24250887623151202,0.01241025227024854,0.24036977883623156,0.02112148251386914
0.03364531033631605,0.24561392421055234,0.24256590218123458,0.012409809578649294,0.24042594279095467,0.021122505315090676
0.03370233628603862,0.24567153843863598,0.24262292813095715,0.012409293836210164,0.24048208451484357,0.021123545514364253
0.03375936223576119,0.245729134798736,0.24267995408067972,0.012408706523765361,0.240538204326334,0.021124603220752144
0.03381638818548376,0.2457867136424717,0.24273698003040228,0.012408049104337066,0.24059430253977976,0.021125678543572432
0.03387341413520633,0.2458442753174304,0.24279400598012485,0.012407323023353208,0.2406503794655005,0.021126771592397717
0.0339304400849289,0.24590182016721207,0.24285103192984742,0.012406529708849381,0.24070643540982886,0.02112788247704052
0.03398746603465147,0.24595934853147783,0.24290805787956998,0.01240567057168531,0.24076247067515716,0.021129011307555866
0.03404449198437404,0.24601686074599324,0.24296508382929255,0.012404747005741136,0.24081848555998372,0.02113015819422524
0.03410151793409661,0.24607435714267512,0.24302210977901512,0.012403760388126468,0.2408744803589582,0.021131323247558065
0.03415854388381918,0.2461318380496348,0.24307913572873768,0.012402712079375522,0.24093045536292712,0.021132506578278427
0.03421556983354175,0.2461893037912229,0.24313616167846025,0.012401603423647569,0.24098641085897798,0.021133708297323677
0.03427259578326432,0.24624675468807242,0.24319318762818282,0.01240043574892038,0.24104234713048397,0.021134928515833675
0.034329621732986884,0.2463041910571419,0.24325021357790538,0.012399210367183765,0.2410982644571473,0.021136167345146183
0.03438664768270946,0.24636161321175798,0.24330723952762795,0.012397928574630127,0.24115416311504237,0.0211374248967902
0.034443673632432024,0.24641902146165695,0.24336426547735052,0.01239659165184112,0.2412100433766586,0.021138701282477364
0.0345006995821546,0.24647641611302712,0.24342129142707308,0.012395200863976543,0.2412659055109425,0.02113999661409882
0.034557725531877165,0.24653379746854867,0.24347831737679565,0.012393757460953487,0.24132174978333948,0.021141311003713862
0.03461475148159974,0.24659116582743562,0.24353534332651822,0.01239226267763326,0.2413775764558351,0.0211426445635485
0.034671777431322305,0.24664852148547434,0.24359236927624078,0.01239071773399435,0.24143338578699597,0.021143997405982825
0.03472880338104487,0.24670586473506473,0.24364939522596335,0.012389123835315768,0.24148917803201003,0.02114536964355043
0.034785829330767445,0.24676319586525824,0.24370642117568592,0.012387482172347286,0.24154495344272645,0.02114676138892751
0.03484285528049001,0.2468205151617972,0.24376344712540848,0.012385793921484747,0.24160071226769528,0.02114817275492765
0.034899881230212586,0.24687782290715282,0.24382047307513105,0.01238406024493985,0.24165645475220612,0.021149603854495994
0.03495690717993515,0.2469351193805631,0.24387749902485362,0.012382282290909107,0.2417121811383272,0.021151054800700786
0.03501393312965772,0.2469924048580703,0.24393452497457618,0.012380461193741078,0.24176789166494317,0.021152525706728962
0.03507095907938029,0.24704967961255755,0.24399155092429875,0.0123785980740991,0.2418235865677931,0.021154016685876385
0.03512798502910286,0.2471069439137861,0.24404857687402132,0.012376694039127546,0.24187926607950763,0.021155527851545793
0.03518501097882543,0.2471641980284304,0.24410560282374388,0.012374750182608146,0.24193493042964606,0.02115705931723507
0.035242036928548,0.24722144222011486,0.24416262877346645,0.012372767585123042,0.24199057984473268,0.021158611196535483
0.03529906287827057,0.24727867674944817,0.24421965472318902,0.012370747314208048,0.24204621454829311,0.021160183603120705
0.03535608882799314,0.247335901874059,0.24427668067291158,0.012368690424510755,0.24210183476088964,0.0211617766507447
0.03541311477771571,0.24739311784862986,0.24433370662263415,0.01236659795794174,0.24215744070015688,0.021163390453231942
0.03547014072743828,0.24745032492493152,0.24439073257235672,0.012364470943826745,0.2422130325808365,0.021165025124472287
0.03552716667716085,0.24750752335185636,0.24444775852207928,0.012362310399055287,0.2422686106148119,0.021166680778413487
0.03558419262688342,0.24756471337545202,0.24450478447180185,0.012360117328229815,0.2423241750111421,0.02116835752905637
0.03564121857660599,0.2476218952389542,0.24456181042152442,0.01235789272381108,0.24237972597609575,0.02117005549044754
0.035698244526328554,0.2476790691828188,0.24461883637124698,0.012355637566261051,0.24243526371318444,0.021171774776671787
0.03575527047605113,0.24773623544475468,0.24467586232096955,0.01235335282418785,0.24249078842319569,0.02117351550184805
0.035812296425773694,0.24779339425975483,0.24473288827069212,0.012351039454483882,0.24254630030422558,0.02117527778012059
0.03586932237549627,0.24785054586012836,0.24478991422041468,0.012348698402467558,0.2426017995517112,0.02117706172565471
0.035926348325218835,0.24790769047553093,0.24484694017013725,0.01234633060201812,0.24265728635846232,0.02117886745262889
0.0359833742749414,0.24796482833299613,0.24490396611985982,0.012343936975714268,0.24271276091469313,0.021180695075230238
0.036040400224663975,0.24802195965696494,0.24496099206958238,0.012341518434964914,0.24276822340805354,0.021182544707645065
0.03609742617438654,0.24807908466931677,0.24501801801930495,0.012339075880145836,0.24282367402365984,0.021184416464057273
0.036154452124109115,0.24813620358939772,0.24507504396902752,0.012336610200725275,0.24287911294412548,0.02118631045863582
0.03621147807383168,0.24819331663405153,0.24513206991875008,0.012334122275399945,0.242934540349591,0.02118822680553615
0.036268504023554256,0.2482504240176471,0.24518909586847265,0.012331612972217262,0.24298995641775423,0.021190165618887046
0.03632552997327682,0.24830752595210762,0.24524612181819522,0.012329083148703547,0.24304536132389945,0.021192127012787793
0.03638255592299939,0.24836462264693943,0.24530314776791778,0.01232653365199139,0.2431007552409269,0.021194111101303422
0.03643958187272196,0.24842171430925863,0.24536017371764035,0.01232396531893742,0.24315613833938132,0.02119611799845415
0.03649660782244453,0.24847880114382026,0.24541719966736292,0.012321378976250288,0.24321151078748104,0.021198147818213647
0.0365536337721671,0.24853588335304444,0.24547422561708548,0.012318775440606621,0.24326687275114564,0.021200200674500534
0.03661065972188967,0.24859296113704402,0.24553125156680805,0.012316155518772352,0.2433222243940242,0.021202276681173467
0.036667685671612237,0.2486500346936507,0.24558827751653062,0.012313520007718208,0.24337756587752288,0.021204375952023412
0.03672471162133481,0.2487071042184424,0.24564530346625318,0.012310869694739348,0.24343289736083215,0.021206498600771125
0.03678173757105738,0.24876416990476793,0.24570232941597575,0.012308205357565438,0.2434882190009538,0.021208644741056878
0.03683876352077995,0.24882123194377392,0.24575935536569832,0.012305527764477502,0.24354353095272774,0.021210814486437343
0.03689578947050252,0.2488782905244301,0.24581638131542088,0.012302837674420093,0.2435988333688583,0.021213007950380405
0.03695281542022509,0.24893534583355367,0.24587340726514345,0.01230013583710822,0.24365412639994039,0.021215225246255243
0.03700984136994766,0.24899239805583542,0.24593043321486602,0.012297422993142038,0.24370941019448525,0.02121746648733223
0.037066867319670224,0.2490494473738631,0.24598745916458858,0.012294699874109609,0.24376468489894618,0.021219731786770984
0.0371238932693928,0.24910649396814685,0.24604448511431115,0.012291967202698616,0.24381995065774348,0.021222021257620696
0.037180919219115365,0.2491635380171422,0.24610151106403372,0.012289225692797043,0.24387520761328974,0.021224335012808446
0.03723794516883794,0.24922057969727482,0.24615853701375628,0.012286476049602164,0.2439304559060143,0.02122667316513892
0.037294971118560505,0.24927761918296318,0.24621556296347885,0.012283718969719696,0.24398569567438777,0.021229035827284904
0.03735199706828307,0.24933465664664248,0.24627258891320142,0.012280955141268738,0.24404092705494612,0.02123142311178441
0.037409023018005645,0.24939169225878657,0.24632961486292398,0.012278185243978215,0.2440961501823145,0.021233835131031685
0.03746604896772821,0.24944872618793182,0.24638664081264655,0.01227540994929085,0.24415136518923108,0.021236271997275156
0.037523074917450785,0.24950575860069898,0.24644366676236912,0.012272629920459433,0.2442065722065701,0.021238733822610996
0.03758010086717335,0.24956278966181483,0.24650069271209168,0.01226984581264149,0.24426177136336505,0.02124122071897517
0.037637126816895926,0.24961981953413515,0.24655771866181425,0.012267058272999658,0.24431696278683163,0.0212437327981417
0.03769415276661849,0.24967684837866547,0.24661474461153682,0.012264267940792788,0.24437214660239018,0.02124627017171436
0.03775117871634106,0.24973387635458302,0.24667177056125938,0.01226147544747164,0.24442732293368788,0.021248832951123814
0.03780820466606363,0.2497909036192572,0.24672879651098195,0.012258681416768735,0.24448249190262114,0.021251421247618345
0.0378652306157862,0.24984793032827154,0.24678582246070452,0.012255886464793876,0.24453765362935714,0.02125403517226381
0.03792225656550877,0.24990495663544338,0.24684284841042708,0.01225309120012068,0.24459280823235544,0.021256674835934537
0.03797928251523134,0.24996198269284461,0.24689987436014965,0.012250296223877001,0.2446479558283895,0.021259340349308393
0.03803630846495391,0.25001900864979293,0.24695690030987222,0.012247502125767855,0.244704040009692,0.021258258197262563
0.03809333441467648,0.2500760345995155,0.24701392625959478,0.012244709273419689,0.24476106595941458,0.02125341058215587
0.03815036036439905,0.25013306054923806,0.24707095220931735,0.012241917694514205,0.24481809190913714,0.02124856517739158
0.03820738631412162,0.25019008649896063,0.24712797815903992,0.012239127388180632,0.2448751178588597,0.021243721981458286
0.03826441226384419,0.2502471124486832,0.24718500410876248,0.012236338353548995,0.24493214380858228,0.021238880992845946
0.03832143821356676,0.25030413839840576,0.24724203005848505,0.012233550589750113,0.24498916975830484,0.021234042210045906
0.03837846416328933,0.25036116434812833,0.24729905600820762,0.012230764095915591,0.2450461957080274,0.021229205631550875
0.038435490113011894,0.2504181902978509,0.24735608195793019,0.012227978871177833,0.24510322165774998,0.021224371255854944
0.03849251606273447,0.25047521624757346,0.24741310790765275,0.012225194914670027,0.24516024760747254,0.021219539081453572
0.038549542012457035,0.25053224219729603,0.24747013385737532,0.012222412225526155,0.2452172735571951,0.02121470910684359
0.03860656796217961,0.2505892681470186,0.24752715980709789,0.012219630802880983,0.24527429950691768,0.021209881330523192
0.038663593911902175,0.25064629409674116,0.24758418575682045,0.012216850645870065,0.24533132545664024,0.021205055750991946
0.03872061986162474,0.25070332004646373,0.24764121170654302,0.012214071753629745,0.2453883514063628,0.02120023236675078
0.038777645811347315,0.2507603459961863,0.24769823765626559,0.01221129412529715,0.24544537735608538,0.021195411176301984
0.03883467176106988,0.25081737194590886,0.24775526360598815,0.012208517760010192,0.24550240330580794,0.02119059217814922
0.038891697710792456,0.25087439789563143,0.24781228955571072,0.012205742656907567,0.2455594292555305,0.021185775370797497
0.03894872366051502,0.250931423845354,0.24786931550543329,0.012202968815128754,0.24561645520525308,0.021180960752753195
0.039005749610237596,0.25098844979507656,0.24792634145515585,0.012200196233814013,0.24567348115497564,0.02117614832252404
0.03906277555996016,0.25104547574479913,0.24798336740487842,0.012197424912104387,0.2457305071046982,0.021171338078619126
0.03911980150968273,0.25110250169452175,0.24804039335460099,0.012194654849141917,0.24578753305442078,0.021166530019549108
0.0391768274594053,0.2511595276442443,0.24809741930432355,0.012191886044068767,0.24584455900414334,0.02116172414382535
0.03923385340912787,0.2512165535939669,0.24815444525404612,0.012189118496028536,0.2459015849538659,0.021156920449961213
0.03929087935885044,0.25127357954368945,0.24821147120376869,0.012186352204165385,0.24595861090358848,0.021152118936471197
0.03934790530857301,0.251330605493412,0.24826849715349125,0.012183587167624244,0.24601563685331104,0.021147319601871144
0.03940493125829558,0.2513876314431346,0.24832552310321382,0.012180823385550826,0.2460726628030336,0.021142522444678246
0.03946195720801815,0.25144465739285715,0.24838254905293639,0.012178060857091617,0.24612968875275618,0.021137727463411037
0.03951898315774072,0.2515016833425797,0.24843957500265895,0.012175299581393876,0.24618671470247874,0.021132934656589396
0.03957600910746329,0.2515587092923023,0.24849660095238152,0.012172539557605637,0.2462437406522013,0.021128144022734552
0.03963303505718586,0.25161573524202485,0.24855362690210409,0.012169780784875702,0.24630076660192388,0.021123355560369064
0.03969006100690843,0.2516727611917474,0.24861065285182665,0.012167023262353652,0.24635779255164644,0.021118569268016828
0.039747086956631,0.25172978714147,0.24866767880154922,0.01216426698918983,0.246414818501369,0.021113785144203093
0.039804112906353564,0.25178681309119255,0.24872470475127179,0.012161511964535358,0.24647184445109158,0.021109003187454425
0.03986113885607614,0.2518438390409151,0.24878173070099435,0.012158758187542118,0.24652887040081414,0.021104223396298742
0.039918164805798705,0.2519008649906377,0.24883875665071692,0.012156005657362766,0.2465858963505367,0.02109944576926528
0.03997519075552128,0.25195789094036025,0.24889578260043949,0.012153254373150723,0.24664292230025928,0.02109467030488462
0.040032216705243845,0.2520149168900828,0.24895280855016205,0.012150504334060175,0.24669994824998184,0.021089897001688663
0.04008924265496641,0.2520719428398054,0.24900983449988462,0.012147755539246076,0.2467569741997044,0.02108512585821064
0.040146268604688985,0.25212896878952795,0.24906686044960719,0.012145007987864142,0.24681400014942698,0.021080356872985116
0.04020329455441155,0.2521859947392506,0.24912388639932975,0.012142261679071073,0.24687102609914954,0.021075590044548186
0.040260320504134126,0.25224302068897314,0.24918091234905232,0.012139516612023678,0.2469280520488721,0.021070825371436633
0.04031734645385669,0.2523000466386957,0.24923793829877489,0.012136772785880177,0.24698507799859468,0.0210660628521892
0.040374372403579266,0.2523570725884183,0.24929496424849745,0.01213403019979934,0.24704210394831724,0.021061302485345747
0.04043139835330183,0.25241409853814084,0.24935199019822002,0.012131288852940693,0.2470991298980398,0.02105654426944744
0.0404884243030244,0.2524711244878634,0.24940901614794259,0.01212854874446452,0.24715615584776238,0.02105178820303677
0.04054545025274697,0.252528150437586,0.24946604209766515,0.01212580987353187,0.24721318179748494,0.021047034284657547
0.04060247620246954,0.25258517638730854,0.24952306804738772,0.012123072239304544,0.2472702077472075,0.021042282512854893
0.04065950215219211,0.2526422023370311,0.24958009399711029,0.012120335840945098,0.24732723369693008,0.02103753288617524
0.04071652810191468,0.2526992282867537,0.24963711994683285,0.01211760067761685,0.24738425964665264,0.02103278540316634
0.04077355405163725,0.25275625423647624,0.24969414589655542,0.01211486674848387,0.2474412855963752,0.021028040062377247
0.04083058000135982,0.2528132801861988,0.249751171846278,0.012112134052710983,0.24749831154609778,0.02102329686235833
0.04088760595108239,0.2528703061359214,0.24980819779600055,0.012109402589463766,0.24755533749582034,0.021018555801661266
0.04094463190080496,0.25292733208564394,0.24986522374572312,0.012106672357908549,0.2476123634455429,0.021013816878839037
0.04100165785052753,0.2529843580353665,0.2499222496954457,0.012103943357212415,0.24766938939526548,0.021009080092445925
0.0410586838002501,0.2530413839850891,0.24997927564516825,0.012101215586543194,0.24772641534498804,0.021004345441037523
0.04111570974997267,0.25309840993481164,0.2500363015948908,0.012098489045069475,0.2477834412947106,0.02099961292317072
0.041172735699695234,0.2531554358845342,0.2500933275446134,0.012095763731960583,0.24784046724443318,0.020994882537403708
0.04122976164941781,0.2532124618342568,0.25015035349433595,0.012093039646386602,0.24789749319415574,0.020990154282295975
0.041286787599140375,0.2532694877839794,0.2502073794440585,0.012090316787518577,0.2479545191438783,0.020985428156408525
0.04134381354886295,0.25332651373370196,0.2502644053937811,0.012087595154527645,0.24801154509360088,0.020980704158303016
0.041400839498585515,0.25338353968342453,0.25032143134350365,0.012084874746586349,0.24806857104332344,0.020975982286543033
0.04145786544830808,0.2534405656331471,0.2503784572932262,0.01208215556286775,0.248125596993046,0.020971262539693253
0.041514891398030655,0.25349759158286966,0.2504354832429488,0.012079437602545656,0.24818262294276858,0.02096654491631963
0.04157191734775322,0.25355461753259223,0.25049250919267135,0.012076720864794622,0.24823964889249114,0.02096182941498943
0.041628943297475796,0.2536116434823148,0.2505495351423939,0.012074005348789944,0.2482966748422137,0.020957116034271184
0.04168596924719836,0.25366866943203736,0.2506065610921165,0.012071291053707654,0.24835370079193628,0.020952404772734724
0.041742995196920936,0.25372569538175993,0.25066358704183905,0.012068577978724534,0.24841072674165884,0.02094769562895116
0.0418000211466435,0.2537827213314825,0.2507206129915616,0.012065866123018097,0.2484677526913814,0.0209429886014929
0.04185704709636607,0.25383974728120506,0.2507776389412842,0.012063155485766603,0.24852477864110398,0.020938283688933614
0.04191407304608864,0.25389677323092763,0.25083466489100675,0.012060446066149044,0.24858180459082654,0.02093358088984827
0.04197109899581121,0.2539537991806502,0.2508916908407293,0.012057737863345153,0.2486388305405491,0.02092888020281311
0.04202812494553378,0.25401082513037276,0.2509487167904519,0.012055030876535398,0.24869585649027168,0.02092418162640566
0.04208515089525635,0.25406785108009533,0.25100574274017445,0.012052325104900983,0.24875288243999424,0.02091948515920471
0.04214217684497892,0.2541248770298179,0.251062768689897,0.012049620547623846,0.2488099083897168,0.020914790799790337
0.04219920279470149,0.25418190297954046,0.2511197946396196,0.012046917203886665,0.24886693433943938,0.020910098546743895
0.04225622874442406,0.25423892892926303,0.25117682058934215,0.012044215072872842,0.24892396028916194,0.020905408398647997
0.04231325469414663,0.2542959548789856,0.2512338465390647,0.012041514153766518,0.2489809862388845,0.02090072035408654
0.0423702806438692,0.2543529808287082,0.2512908724887873,0.01203881444575278,0.24903801218860708,0.0208960344116449
0.04242730659359177,0.2544100067784308,0.25134789843850985,0.012036115948016799,0.24909503813832964,0.020891350569909078
0.04248433254331434,0.25446703272815335,0.2514049243882324,0.01203341865974512,0.2491520640880522,0.020886668827466988
0.042541358493036904,0.2545240586778759,0.251461950337955,0.012030722580124805,0.24920909003777478,0.020881989182907592
0.04259838444275948,0.2545810846275985,0.25151897628767755,0.012028027708343643,0.24926611598749734,0.02087731163482112
0.042655410392482045,0.25463811057732105,0.2515760022374001,0.012025334043590153,0.2493231419372199,0.020872636181799062
0.04271243634220462,0.2546951365270436,0.2516330281871227,0.012022641585053576,0.24938016788694248,0.020867962822434173
0.042769462291927185,0.2547521624767662,0.25169005413684525,0.012019950331923882,0.24943719383666504,0.020863291555320462
0.04282648824164975,0.25480918842648875,0.2517470800865678,0.012017260283391768,0.2494942197863876,0.0208586223790532
0.042883514191372325,0.2548662143762113,0.2518041060362904,0.01201457143864865,0.24955124573611018,0.02085395529222892
0.04294054014109489,0.2549232403259339,0.25186113198601295,0.012011883796886672,0.24960827168583274,0.0208492902934454
0.042997566090817466,0.25498026627565645,0.2519181579357355,0.0120091973572987,0.2496652976355553,0.020844627381301682
0.04305459204054003,0.255037292225379,0.2519751838854581,0.012006512119078322,0.24972232358527788,0.020839966554398057
0.0431116179902626,0.2550943181751016,0.25203220983518065,0.012003828081419842,0.24977934953500044,0.020835307811336065
0.04316864393998517,0.25515134412482415,0.2520892357849032,0.012001145243518294,0.249836375484723,0.020830651150718506
0.04322566988970774,0.2552083700745467,0.2521462617346258,0.011998463604569421,0.24989340143444558,0.02082599657114942
0.04328269583943031,0.2552653960242693,0.25220328768434835,0.011995783163769693,0.24995042738416814,0.020821344071234094
0.04333972178915288,0.25532242197399185,0.2522603136340709,0.011993103920316293,0.25000745333389074,0.020816693649578954
0.04339674773887545,0.2553794479237144,0.2523173395837935,0.011990425873407123,0.2500644792836133,0.020812045304792002
0.04345377368859802,0.255436473873437,0.25237436553351605,0.011987749022240802,0.2501215052333359,0.02080739903548215
0.04351079963832059,0.2554934998231596,0.2524313914832386,0.011985073366016877,0.25017853118305844,0.02080275484025988
0.04356782558804316,0.2555505257728822,0.2524884174329612,0.011982398903934967,0.250235557132781,0.020798112717736263
0.04362485153776573,0.25560755172260474,0.25254544338268375,0.011979725635196049,0.2502925830825036,0.020793472666524267
0.0436818774874883,0.2556645776723273,0.2526024693324063,0.011977053559001596,0.25034960903222614,0.020788834685237872
0.04373890343721087,0.2557216036220499,0.2526594952821289,0.011974382674553799,0.2504066349819487,0.020784198772492293
0.043795929386933434,0.25577862957177244,0.25271652123185145,0.011971712981055553,0.2504636609316713,0.020779564926903988
0.04385295533665601,0.255835655521495,0.252773547181574,0.01196904447771047,0.25052068688139384,0.02077493314709064
0.043909981286378574,0.2558926814712176,0.2528305731312966,0.011966377163722869,0.2505777128311164,0.02077030343167118
0.04396700723610115,0.25594970742094014,0.25288759908101915,0.011963711038297777,0.250634738780839,0.020765675779265743
0.044024033185823715,0.2560067333706627,0.2529446250307417,0.011961046100640933,0.25069176473056154,0.020761050188495715
0.04408105913554629,0.2560637593203853,0.2530016509804643,0.011958382349958779,0.2507487906802841,0.02075642665798371
0.044138085085268855,0.25612078527010784,0.25305867693018685,0.011955719785458467,0.2508058166300067,0.02075180518635356
0.04419511103499142,0.2561778112198304,0.2531157028799094,0.011953058406347857,0.25086284257972924,0.02074718577223032
0.044252136984713995,0.256234837169553,0.253172728829632,0.011950398211835507,0.2509198685294518,0.020742568414240277
0.04430916293443656,0.25629186311927554,0.25322975477935455,0.011947739201130686,0.2509768944791744,0.020737953111010936
0.044366188884159136,0.2563488890689981,0.2532867807290771,0.011945081373443363,0.25103392042889694,0.020733339861171034
0.0444232148338817,0.2564059150187207,0.2533438066787997,0.011942424727984211,0.2510909463786195,0.02072872866335051
0.04448024078360427,0.25646294096844324,0.25340083262852225,0.011939769263964606,0.2511479723283421,0.02072411951618053
0.04453726673332684,0.2565199669181658,0.2534578585782448,0.011937114980596627,0.25120499827806464,0.020719512418293482
0.04459429268304941,0.25657699286788843,0.2535148845279674,0.01193446187709326,0.2512620242277872,0.020714907368323175
0.04465131863277198,0.256634018817611,0.25357191047768995,0.011931809952667556,0.2513190501775098,0.020710304364904005
0.04470834458249455,0.25669104476733356,0.2536289364274125,0.011929159206533903,0.25137607612723234,0.020705703406672202
0.04476537053221712,0.25674807071705613,0.2536859623771351,0.011926509637907179,0.2514331020769549,0.02070110449226501
0.04482239648193969,0.2568050966667787,0.25374298832685765,0.011923861246002948,0.2514901280266775,0.020696507620320877
0.04487942243166226,0.25686212261650126,0.2538000142765802,0.011921214030037484,0.25154715397640004,0.020691912789479464
0.04493644838138483,0.25691914856622383,0.2538570402263028,0.011918567989227748,0.2516041799261226,0.020687319998381637
0.0449934743311074,0.2569761745159464,0.25391406617602535,0.011915923122791399,0.2516612058758452,0.020682729245669468
0.04505050028082997,0.25703320046566897,0.2539710921257479,0.011913279429946789,0.25171823182556774,0.02067814052998623
0.04510752623055254,0.25709022641539153,0.2540281180754705,0.011910636909912965,0.2517752577752903,0.020673553849976413
0.045164552180275104,0.2571472523651141,0.25408514402519305,0.011907995561909666,0.2518322837250129,0.020668969204285695
0.04522157812999768,0.25720427831483667,0.2541421699749156,0.011905355385157324,0.25188930967473544,0.020664386591560963
0.045278604079720244,0.25726130426455923,0.2541991959246382,0.011902716378877059,0.251946335624458,0.020659806010450303
0.04533563002944282,0.2573183302142818,0.25425622187436075,0.011900078542290684,0.2520033615741806,0.020655227459603
0.045392655979165385,0.25737535616400437,0.2543132478240833,0.011897441874620704,0.25206038752390314,0.02065065093766953
0.04544968192888796,0.25743238211372693,0.2543702737738059,0.011894806375090309,0.2521174134736257,0.02064607644330157
0.045506707878610525,0.2574894080634495,0.25442729972352846,0.011892172042923378,0.2521744394233483,0.02064150397515199
0.04556373382833309,0.25754643401317207,0.254484325673251,0.011889538877344478,0.25223146537307084,0.020636933531874856
0.045620759778055665,0.25760345996289463,0.2545413516229736,0.011886906877578863,0.2522884913227934,0.020632365112125423
0.04567778572777823,0.25766048591261725,0.25459837757269616,0.011884276042852686,0.252345517272516,0.020627798714560348
0.045734811677500806,0.2577175118623398,0.2546554035224187,0.011881646372392144,0.25240254322223854,0.020623234337836843
0.04579183762722337,0.2577745378120624,0.2547124294721413,0.011879017865424758,0.2524595691719611,0.020618671980613946
0.04584886357694594,0.25783156376178495,0.25476945542186386,0.011876390521178525,0.2525165951216837,0.020614111641551663
0.04590588952666851,0.2578885897115075,0.2548264813715864,0.011873764338882115,0.25257362107140624,0.020609553319311188
0.04596291547639108,0.2579456156612301,0.254883507321309,0.011871139317764888,0.2526306470211288,0.0206049970125549
0.04601994142611365,0.25800264161095265,0.25494053327103156,0.011868515457056883,0.2526876729708514,0.020600442719946366
0.04607696737583622,0.2580596675606752,0.2549975592207541,0.01186589275598882,0.25274469892057394,0.02059589044015032
0.04613399332555879,0.2581166935103978,0.2550545851704767,0.011863271213792095,0.2528017248702965,0.020591340171832694
0.04619101927528136,0.25817371946012035,0.25511161112019926,0.01186065082969879,0.2528587508200191,0.02058679191366058
0.04624804522500393,0.2582307454098429,0.2551686370699218,0.011858031602941658,0.25291577676974164,0.02058224566430226
0.0463050711747265,0.2582877713595655,0.2552256630196444,0.011855413532754136,0.2529728027194642,0.020577701422427194
0.04636209712444907,0.25834479730928805,0.25528268896936696,0.011852796618370335,0.2530298286691868,0.020573159186706005
0.04641912307417164,0.2584018232590106,0.2553397149190895,0.01185018085902504,0.25308685461890934,0.0205686189558105
0.04647614902389421,0.2584588492087332,0.2553967408688121,0.011847566253953714,0.2531438805686319,0.020564080728413654
0.046533174973616774,0.25851587515845575,0.25545376681853466,0.011844952802392495,0.2532009065183545,0.02055954450318961
0.04659020092333935,0.2585729011081783,0.2555107927682572,0.011842340503578195,0.25325793246807704,0.02055501027881369
0.046647226873061914,0.2586299270579009,0.2555678187179798,0.011839729356748294,0.2533149584177996,0.02055047805396237
0.04670425282278449,0.25868695300762345,0.25562484466770236,0.011837119361140952,0.2533719843675222,0.020545947827313307
0.046761278772507055,0.2587439789573461,0.2556818706174249,0.011834510515995206,0.25342901031724474,0.02054141959754553
0.04681830472222963,0.25880100490706864,0.2557388965671475,0.011831902820550135,0.2534860362669673,0.020536893363338592
0.046875330671952195,0.2588580308567912,0.25579592251687006,0.011829296274046115,0.2535430622166899,0.020532369123373855
0.04693235662167476,0.2589150568065138,0.2558529484665926,0.011826690875723989,0.25360008816641244,0.020527846876333623
0.046989382571397335,0.25897208275623634,0.2559099744163152,0.01182408662482526,0.253657114116135,0.020523326620901363
0.0470464085211199,0.2590291087059589,0.25596700036603776,0.011821483520592107,0.2537141400658576,0.020518808355761704
0.047103434470842476,0.2590861346556815,0.2560240263157603,0.01181888156226737,0.25377116601558014,0.020514292079600427
0.04716046042056504,0.25914316060540404,0.2560810522654829,0.011816280749094556,0.2538281919653027,0.020509777791104477
0.04721748637028761,0.2592001865551266,0.25613807821520546,0.011813681080317844,0.2538852179150253,0.02050526548896195
0.04727451232001018,0.2592572125048492,0.256195104164928,0.01181108255518207,0.25394224386474784,0.020500755171862093
0.04733153826973275,0.25931423845457174,0.2562521301146506,0.011808485172932736,0.2539992698144704,0.020496246838495314
0.04738856421945532,0.2593712644042943,0.25630915606437316,0.011805888932816014,0.254056295764193,0.02049174048755317
0.04744559016917789,0.2594282903540169,0.2563661820140957,0.011803293834078733,0.25411332171391554,0.020487236117728368
0.04750261611890046,0.25948531630373944,0.2564232079638183,0.011800699875968382,0.2541703476636381,0.02048273372771476
0.04755964206862303,0.259542342253462,0.25648023391354086,0.011798107057733117,0.2542273736133607,0.02047823331620735
0.0476166680183456,0.2595993682031846,0.2565372598632634,0.011795515378621753,0.25428439956308324,0.02047373488190229
0.04767369396806817,0.25965639415290714,0.256594285812986,0.011792924837883762,0.2543414255128058,0.020469238423496874
0.04773071991779074,0.2597134201026297,0.25665131176270856,0.011790335434769277,0.2543984514625284,0.020464743939689545
0.04778774586751331,0.2597704460523523,0.2567083377124311,0.011787747168529091,0.25445547741225094,0.02046025142917988
0.04784477181723588,0.2598274720020749,0.2567653636621537,0.011785160038414864,0.2545125033619735,0.02045576089066882
0.047901797766958444,0.25988449795179747,0.25682238961187626,0.01178257404367828,0.2545695293116961,0.020451272322857806
0.04795882371668102,0.25994152390152003,0.2568794155615988,0.011779989183572315,0.25462655526141864,0.02044678572445005
0.048015849666403584,0.2599985498512426,0.2569364415113214,0.011777405457350383,0.2546835812111412,0.020442301094149698
0.04807287561612616,0.26005557580096517,0.25699346746104396,0.01177482286426656,0.2547406071608638,0.020437818430662027
0.048129901565848725,0.26011260175068773,0.2570504934107665,0.011772241403575573,0.25479763311058634,0.02043333773269345
0.0481869275155713,0.2601696277004103,0.2571075193604891,0.011769661074532803,0.2548546590603089,0.020428858998951513
0.048243953465293865,0.26022665365013287,0.25716454531021166,0.01176708187639428,0.2549116850100315,0.0204243822281449
0.04830097941501643,0.26028367959985543,0.2572215712599342,0.011764503808416696,0.25496871095975404,0.020419907418983422
0.048358005364739005,0.260340705549578,0.2572785972096568,0.011761926869857381,0.2550257369094766,0.020415434570178023
0.04841503131446157,0.26039773149930057,0.25733562315937936,0.011759351059974327,0.2550827628591992,0.02041096368044077
0.048472057264184146,0.26045475744902313,0.2573926491091019,0.011756776378026168,0.25513978880892174,0.020406494748484872
0.04852908321390671,0.2605117833987457,0.2574496750588245,0.01175420282327219,0.2551968147586443,0.02040202777302465
0.04858610916362928,0.26056880934846827,0.25750670100854706,0.011751630394972332,0.2552538407083669,0.020397562752775558
0.04864313511335185,0.26062583529819083,0.2575637269582696,0.01174905909238717,0.25531086665808944,0.02039309968645417
0.04870016106307442,0.2606828612479134,0.2576207529079922,0.011746488914777939,0.255367892607812,0.02038863857277819
0.04875718701279699,0.26073988719763597,0.25767777885771476,0.01174391986140651,0.2554249185575346,0.020384179410466434
0.04881421296251956,0.26079691314735853,0.2577348048074373,0.011741351931535408,0.25548194450725714,0.02037972219823885
0.04887123891224213,0.2608539390970811,0.2577918307571599,0.011738785124427798,0.2555389704569797,0.020375266934816495
0.0489282648619647,0.26091096504680367,0.25784885670688246,0.011736219439347488,0.2555959964067023,0.020370813618921547
0.04898529081168727,0.2609679909965263,0.257905882656605,0.011733654875559144,0.25565302235642484,0.020366362249277514
0.04904231676140984,0.26102501694624886,0.2579629086063276,0.011731091432327444,0.2557100483061474,0.02036191282460839
0.04909934271113241,0.2610820428959714,0.25801993455605016,0.011728529108918332,0.25576707425587,0.020357465343639913
0.04915636866085498,0.261139068845694,0.2580769605057727,0.011725967904598194,0.25582410020559254,0.020353019805098717
0.04921339461057755,0.26119609479541656,0.2581339864554953,0.011723407818634044,0.2558811261553151,0.02034857620771256
0.049270420560300114,0.2612531207451391,0.25819101240521786,0.01172084885029355,0.2559381521050377,0.020344134550210297
0.04932744651002269,0.2613101466948617,0.2582480383549404,0.011718290998845006,0.25599517805476024,0.020339694831321906
0.049384472459745254,0.26136717264458426,0.258305064304663,0.011715734263557352,0.2560522040044828,0.020335257049778465
0.04944149840946783,0.2614241985943068,0.25836209025438556,0.011713178643700166,0.2561092299542054,0.020330821204312163
0.049498524359190395,0.2614812245440294,0.2584191162041081,0.01171062413854366,0.25616625590392794,0.020326387293656295
0.04955555030891297,0.26153825049375196,0.2584761421538307,0.011708070747358686,0.2562232818536505,0.020321955316545254
0.049612576258635535,0.2615952764434745,0.25853316810355326,0.011705518469416728,0.2562803078033731,0.02031752527171455
0.0496696022083581,0.2616523023931971,0.2585901940532758,0.011702967303989908,0.25633733375309564,0.02031309715790078
0.049726628158080675,0.26170932834291966,0.2586472200029984,0.011700417250350979,0.2563943597028182,0.020308670973841654
0.04978365410780324,0.2617663542926422,0.25870424595272096,0.011697868307773333,0.2564513856525408,0.020304246718275975
0.049840680057525816,0.2618233802423648,0.2587612719024435,0.011695320475530992,0.25650841160226334,0.02029982438994365
0.04989770600724838,0.26188040619208736,0.2588182978521661,0.01169277375289861,0.2565654375519859,0.02029540398758568
0.04995473195697095,0.2619374321418099,0.25887532380188866,0.011690228139151472,0.2566224635017085,0.02029098550994416
0.05001175790669352,0.2619944580915325,0.2589323497516112,0.011687683633565496,0.25667948945143104,0.02028656895576229
0.05006878385641609,0.2620514840412551,0.2589893757013338,0.011685140235417439,0.2567365154011536,0.02028215432378456
0.05012580980613866,0.2621085099909777,0.25904640165105636,0.011682597943984059,0.2567935413508762,0.020277741612755935
0.05018283575586123,0.26216553594070025,0.2591034276007789,0.011680056758543372,0.25685056730059874,0.020273330821423095
0.050239861705583796,0.2622225618904228,0.2591604535505015,0.011677516678373811,0.2569075932503213,0.020268921948533605
0.05029688765530637,0.2622795878401454,0.25921747950022406,0.011674977702754438,0.2569646192000439,0.020264514992836116
0.05035391360502894,0.26233661378986795,0.2592745054499466,0.01167243983096494,0.25702164514976644,0.020260109953080363
0.05041093955475151,0.2623936397395905,0.2593315313996692,0.011669903062285636,0.257078671099489,0.020255706828017177
0.05046796550447408,0.2624506656893131,0.25938855734939176,0.011667367395997462,0.2571356970492116,0.020251305616398468
0.05052499145419665,0.26250769163903565,0.2594455832991143,0.011664832831381984,0.25719272299893414,0.020246906316977235
0.05058201740391922,0.2625647175887582,0.2595026092488369,0.011662299367721394,0.2572497489486567,0.020242508928507555
0.050639043353641784,0.2626217435384808,0.25955963519855946,0.0116597670042985,0.2573067748983793,0.02023811344974459
0.05069606930336436,0.26267876948820335,0.259616661148282,0.011657235740396742,0.25736380084810184,0.02023371987944459
0.050753095253086924,0.2627357954379259,0.2596736870980046,0.011654705575300173,0.2574208267978244,0.02022932821636487
0.0508101212028095,0.2627928213876485,0.25973071304772716,0.011652176508293477,0.257477852747547,0.020224938459263833
0.050867147152532065,0.26284984733737105,0.2597877389974497,0.01164964853866195,0.25753487869726954,0.02022055060690096
0.05092417310225463,0.2629068732870936,0.2598447649471723,0.011647121665691512,0.2575919046469921,0.020216164658036807
0.050981199051977205,0.2629638992368162,0.25990179089689486,0.011644595888668705,0.2576489305967147,0.020211780611433004
0.05103822500169977,0.26302092518653875,0.2599588168466174,0.011642071206880683,0.25770595654643724,0.02020739846585225
0.051095250951422345,0.2630779511362613,0.26001584279634,0.011639547619615226,0.2577629824961598,0.020203018220058332
0.05115227690114491,0.26313497708598393,0.26007286874606256,0.011637025126160935,0.2578200084458824,0.0201986398728163
0.051209302850867486,0.2631920030357065,0.2601298946957851,0.0116345037258064,0.25787703439560494,0.02019426342289166
0.05126632880059005,0.26324902898542907,0.2601869206455077,0.01163198341784146,0.2579340603453275,0.020189888869051608
0.05132335475031262,0.26330605493515163,0.26024394659523026,0.011629464201556354,0.2579910862950501,0.020185516210064203
0.05138038070003519,0.2633630808848742,0.2603009725449528,0.011626946076241939,0.25804811224477264,0.020181145444698564
0.05143740664975776,0.26342010683459677,0.2603579984946754,0.011624429041189687,0.2581051381944952,0.020176776571724887
0.05149443259948033,0.26347713278431933,0.26041502444439796,0.01162191309569168,0.2581621641442178,0.020172409589914418
0.0515514585492029,0.2635341587340419,0.2604720503941205,0.011619398239040617,0.25821919009394034,0.020168044498039488
0.051608484498925467,0.26359118468376447,0.2605290763438431,0.011616884470529804,0.2582762160436629,0.020163681294873465
0.05166551044864804,0.26364821063348703,0.26058610229356566,0.011614371789453161,0.2583332419933855,0.020159319979190796
0.05172253639837061,0.2637052365832096,0.2606431282432882,0.01161186019510522,0.25839026794310804,0.02015496054976698
0.05177956234809318,0.26376226253293217,0.2607001541930108,0.011609349686781125,0.2584472938928306,0.020150603005378586
0.05183658829781575,0.26381928848265473,0.26075718014273336,0.01160684026377662,0.2585043198425532,0.020146247344803223
0.05189361424753832,0.2638763144323773,0.2608142060924559,0.01160433192538807,0.25856134579227574,0.020141893566819568
0.05195064019726089,0.26393334038209987,0.2608712320421785,0.011601824670912439,0.2586183717419983,0.020137541670207357
0.052007666146983454,0.26399036633182243,0.26092825799190106,0.011599318499647304,0.2586753976917209,0.02013319165374737
0.05206469209670603,0.264047392281545,0.2609852839416236,0.011596813410890845,0.25873242364144344,0.020128843516221448
0.052121718046428595,0.26410441823126757,0.2610423098913462,0.01159430940394185,0.258789449591166,0.02012449725641248
0.05217874399615117,0.26416144418099013,0.26109933584106876,0.01159180647809971,0.2588464755408886,0.020120152873104407
0.052235769945873735,0.26421847013071276,0.2611563617907913,0.011589304632664636,0.25890350149061114,0.020115810365082427
0.0522927958955963,0.2642754960804353,0.2612133877405139,0.011586803866936812,0.2589605274403337,0.020111469731132172
0.052349821845318875,0.2643325220301579,0.26127041369023646,0.01158430418021765,0.2590175533900563,0.02010713097004093
0.05240684779504144,0.26438954797988046,0.261327439639959,0.011581805571808962,0.25907457933977884,0.020102794080596835
0.052463873744764015,0.264446573929603,0.2613844655896816,0.011579308041013155,0.2591316052895014,0.02009845906158907
0.05252089969448658,0.2645035998793256,0.26144149153940416,0.011576811587133246,0.259188631239224,0.020094125911807856
0.052577925644209156,0.26456062582904816,0.2614985174891267,0.011574316209472845,0.25924565718894654,0.020089794630044462
0.05263495159393172,0.2646176517787707,0.2615555434388493,0.011571821907336166,0.2593026831386691,0.020085465215091195
0.05269197754365429,0.2646746777284933,0.26161256938857186,0.011569328680028025,0.2593597090883917,0.020081137665741402
0.05274900349337686,0.26473170367821586,0.2616695953382944,0.011566836526853832,0.25941673503811424,0.020076811980789477
0.05280602944309943,0.2647887296279384,0.261726621288017,0.011564345447119598,0.2594737609878368,0.020072488159030843
0.052863055392822,0.264845755577661,0.26178364723773956,0.011561855440131934,0.2595307869375594,0.02006816619926197
0.05292008134254457,0.26490278152738356,0.2618406731874621,0.011559366505198043,0.25958781288728194,0.020063846100280357
0.05297710729226714,0.2649598074771061,0.2618976991371847,0.011556878641625726,0.2596448388370045,0.020059527860884538
0.05303413324198971,0.2650168334268287,0.26195472508690726,0.011554391848723384,0.2597018647867271,0.020055211479874088
0.05309115919171228,0.26507385937655126,0.2620117510366298,0.011551906125800007,0.25975889073644964,0.02005089695604961
0.05314818514143485,0.2651308853262738,0.2620687769863524,0.011549421472165184,0.2598159166861722,0.020046584288212738
0.05320521109115742,0.2651879112759964,0.26212580293607496,0.011546937887129096,0.2598729426358948,0.02004227347516614
0.05326223704087999,0.26524493722571896,0.2621828288857975,0.011544455370002519,0.25992996858561734,0.02003796451571351
0.05331926299060256,0.2653019631754415,0.2622398548355201,0.011541973920096817,0.2599869945353399,0.020033657408659575
0.053376288940325124,0.26535898912516415,0.26229688078524266,0.011539493536724158,0.2600440204850625,0.020029352152810292
0.0534333148900477,0.2654160150748867,0.2623539067349652,0.011537014219196678,0.26010104643478504,0.02002504874697203
0.053490340839770265,0.2654730410246093,0.2624109326846878,0.011534535966827724,0.2601580723845076,0.020020747189952795
0.05354736678949284,0.26553006697433185,0.26246795863441036,0.011532058778931029,0.2602150983342302,0.020016447480561417
0.053604392739215405,0.2655870929240544,0.2625249845841329,0.011529582654820913,0.26027212428395274,0.02001214961760775
0.05366141868893797,0.265644118873777,0.2625820105338555,0.011527107593812284,0.2603291502336753,0.02000785359990266
0.053718444638660545,0.26570114482349955,0.26263903648357806,0.011524633595220641,0.2603861761833979,0.02000355942625805
0.05377547058838311,0.2657581707732221,0.2626960624333006,0.011522160658362068,0.26044320213312044,0.019999267095486824
0.053832496538105686,0.2658151967229447,0.2627530883830232,0.011519688782553236,0.260500228082843,0.019994976606402922
0.05388952248782825,0.26587222267266725,0.26281011433274576,0.011517217967111406,0.2605572540325656,0.019990687957821288
0.053946548437550826,0.2659292486223898,0.2628671402824683,0.011514748211354418,0.26061427998228814,0.019986401148557893
0.05400357438727339,0.2659862745721124,0.2629241662321909,0.011512279514600704,0.2606713059320107,0.019982116177429718
0.05406060033699596,0.26604330052183495,0.26298119218191346,0.011509811876169276,0.2607283318817333,0.019977833043254754
0.05411762628671853,0.2661003264715575,0.263038218131636,0.01150734529537973,0.26078535783145584,0.01997355174485202
0.0541746522364411,0.2661573524212801,0.2630952440813586,0.011504879771552247,0.2608423837811784,0.019969272281041527
0.05423167818616367,0.26621437837100265,0.26315227003108116,0.011502415304007588,0.260899409730901,0.019964994650644316
0.05428870413588624,0.2662714043207252,0.2632092959808037,0.0114999518920671,0.26095643568062354,0.019960718852482424
0.05434573008560881,0.2663284302704478,0.2632663219305263,0.011497489535052707,0.2610134616303461,0.019956444885378902
0.05440275603533138,0.26638545622017035,0.26332334788024886,0.011495028232286913,0.2610704875800687,0.019952172748157814
0.05445978198505395,0.26644248216989297,0.2633803738299714,0.011492567983093014,0.26112751352979124,0.01994790243964443
0.05451680793477652,0.26649950811961554,0.263437399779694,0.011490108786794262,0.2611845394795138,0.019943633958664407
0.05457383388449909,0.2665565340693381,0.26349442572941656,0.011487650642715107,0.2612415654292364,0.019939367304045028
0.05463085983422166,0.26661356001906067,0.2635514516791391,0.011485193550180373,0.26129859137895894,0.019935102474614375
0.05468788578394423,0.26667058596878324,0.2636084776288617,0.011482737508515457,0.2613556173286815,0.01993083946920153
0.054744911733666794,0.2667276119185058,0.26366550357858426,0.01148028251704634,0.2614126432784041,0.019926578286636576
0.05480193768338937,0.26678463786822837,0.2637225295283068,0.011477828575099573,0.26146966922812664,0.019922318925750596
0.054858963633111935,0.26684166381795094,0.2637795554780294,0.011475375682002286,0.2615266951778492,0.01991806138537567
0.05491598958283451,0.2668986897676735,0.26383658142775196,0.01147292383708218,0.2615837211275718,0.019913805664344884
0.054973015532557075,0.26695571571739607,0.2638936073774745,0.011470473039667538,0.26164074707729434,0.019909551761492315
0.05503004148227964,0.26701274166711864,0.2639506333271971,0.01146802328908721,0.2616977730270169,0.01990529967565304
0.055087067432002215,0.2670697676168412,0.26400765927691966,0.01146557458467062,0.2617547989767395,0.019901049405663118
0.05514409338172478,0.26712679356656377,0.2640646852266422,0.011463126925747769,0.26181182492646204,0.019896800950359624
0.055201119331447356,0.26718381951628634,0.2641217111763648,0.011460680311649226,0.2618688508761846,0.019892554308580605
0.05525814528116992,0.2672408454660089,0.26417873712608736,0.011458234741706133,0.2619258768259072,0.019888309479165117
0.055315171230892496,0.26729787141573147,0.2642357630758099,0.011455790215250202,0.26198290277562974,0.01988406646095319
0.05537219718061506,0.26735489736545404,0.2642927890255325,0.011453346731613715,0.2620399287253523,0.01987982525278586
0.05542922313033763,0.2674119233151766,0.26434981497525506,0.011450904290129524,0.2620969546750749,0.01987558585350514
0.0554862490800602,0.26746894926489917,0.2644068409249776,0.011448462890131052,0.26215398062479744,0.019871348261954032
0.05554327502978277,0.2675259752146218,0.2644638668747002,0.01144602253095249,0.26221100657452,0.01986711247697673
0.05560030097950534,0.26758300116434436,0.26452089282442276,0.01144358321192799,0.2622680325242426,0.01986287849741781
0.05565732692922791,0.2676400271140669,0.2645779187741453,0.011441144932392875,0.26232505847396514,0.01985864632212343
0.05571435287895048,0.2676970530637895,0.2646349447238679,0.011438707691682842,0.2623820844236877,0.019854415949940536
0.05577137882867305,0.26775407901351206,0.26469197067359046,0.011436271489134144,0.2624391103734103,0.019850187379717055
0.05582840477839562,0.2678111049632346,0.264748996623313,0.011433836324083603,0.26249613632313284,0.019845960610301895
0.05588543072811819,0.2678681309129572,0.2648060225730356,0.011431402195868608,0.2625531622728554,0.01984173564054494
0.05594245667784076,0.26792515686267976,0.26486304852275816,0.011428969103827109,0.262610188222578,0.01983751246929706
0.05599948262756333,0.2679821828124023,0.2649200744724807,0.01142653704729762,0.26266721417230054,0.0198332910954101
0.0560565085772859,0.2680392087621249,0.2649771004222033,0.011424106025619218,0.2627242401220231,0.01982907151773688
0.056113534527008464,0.26809623471184746,0.26503412637192586,0.011421676038131545,0.2627812660717457,0.019824853735131202
0.05617056047673104,0.26815326066157,0.2650911523216484,0.0114192470841748,0.26283829202146824,0.019820637746447836
0.056227586426453605,0.2682102866112926,0.265148178271371,0.011416819163089746,0.2628953179711908,0.01981642355054253
0.05628461237617618,0.26826731256101516,0.26520520422109356,0.011414392274217708,0.2629523439209134,0.019812211146272005
0.056341638325898745,0.2683243385107377,0.2652622301708161,0.011411966416900569,0.26300936987063595,0.01980800053249395
0.05639866427562131,0.2683813644604603,0.2653192561205387,0.011409541590480767,0.2630663958203585,0.019803791708067037
0.056455690225343885,0.26843839041018286,0.26537628207026126,0.011407117794301308,0.2631234217700811,0.019799584671850886
0.05651271617506645,0.2684954163599054,0.2654333080199838,0.01140469502770575,0.26318044771980365,0.019795379422706108
0.056569742124789026,0.268552442309628,0.2654903339697064,0.01140227329003821,0.2632374736695262,0.019791175959494266
0.05662676807451159,0.2686094682593506,0.26554735991942896,0.011399852580643566,0.2632944996192488,0.019786974281078104
0.056683794024234166,0.2686664942090732,0.2656043858691515,0.01139743289886664,0.26335152556897135,0.019782774386320714
0.05674081997395673,0.26872352015879575,0.2656614118188741,0.011395014244053422,0.2634085515186939,0.019778576274086773
0.0567978459236793,0.2687805461085183,0.26571843776859666,0.011392596615550253,0.2634655774684165,0.0197743799432417
0.05685487187340187,0.2688375720582409,0.2657754637183192,0.011390180012704029,0.26352260341813905,0.019770185392651896
0.05691189782312444,0.26889459800796345,0.2658324896680418,0.0113877644348622,0.2635796293678616,0.019765992621184714
0.05696892377284701,0.268951623957686,0.26588951561776436,0.01138534988137277,0.2636366553175842,0.01976180162770847
0.05702594972256958,0.2690086499074086,0.2659465415674869,0.011382936351584294,0.26369368126730675,0.019757612411092435


==> Figures/continuousissuance2D.csv <==
mu,lower,upper
-1.1053053053053052,1.8256256256256256,2.0106106106106107
-1.103103103103103,1.7067067067067068,2.012812812812813
-1.100900900900901,1.6274274274274274,2.015015015015015
-1.0986986986986986,1.5657657657657658,2.015015015015015
-1.0964964964964965,1.5129129129129129,2.017217217217217
-1.0942942942942944,1.468868868868869,2.017217217217217
-1.092092092092092,1.427027027027027,2.0194194194194193
-1.0898898898898899,1.3895895895895896,2.0194194194194193
-1.0876876876876878,1.3543543543543544,2.0194194194194193
-1.0854854854854854,1.3213213213213213,2.0216216216216214
-1.0832832832832833,1.2904904904904906,2.0216216216216214
-1.0810810810810811,1.2596596596596596,2.0216216216216214
-1.0788788788788788,1.2332332332332332,2.0216216216216214
-1.0766766766766767,1.2068068068068067,2.023823823823824
-1.0744744744744745,1.1803803803803803,2.023823823823824
-1.0722722722722722,1.1561561561561562,2.023823823823824
-1.07007007007007,1.1319319319319319,2.023823823823824
-1.067867867867868,1.1077077077077078,2.026026026026026
-1.0656656656656656,1.0856856856856856,2.026026026026026
-1.0634634634634634,1.0636636636636636,2.026026026026026
-1.0612612612612613,1.0416416416416416,2.026026026026026
-1.059059059059059,1.0218218218218218,2.026026026026026
-1.0568568568568568,1.002002002002002,2.026026026026026
-1.0546546546546547,0.9821821821821822,2.026026026026026
-1.0524524524524526,0.9623623623623624,2.0282282282282282
-1.0502502502502502,0.9447447447447448,2.0282282282282282
-1.048048048048048,0.924924924924925,2.0282282282282282
-1.045845845845846,0.9073073073073074,2.0282282282282282
-1.0436436436436436,0.8896896896896896,2.0282282282282282
-1.0414414414414415,0.872072072072072,2.0282282282282282
-1.0392392392392393,0.8544544544544544,2.0282282282282282
-1.037037037037037,0.8368368368368369,2.0282282282282282
-1.0348348348348348,0.8214214214214214,2.0282282282282282
-1.0326326326326327,0.8038038038038038,2.0282282282282282
-1.0304304304304304,0.7883883883883884,2.0282282282282282
-1.0282282282282282,0.7707707707707707,2.0282282282282282
-1.026026026026026,0.7553553553553554,2.0282282282282282
-1.0238238238238238,0.7399399399399399,2.0282282282282282
-1.0216216216216216,0.7245245245245245,2.0282282282282282
-1.0194194194194195,0.7091091091091091,2.0282282282282282
-1.0172172172172171,0.6936936936936937,2.0282282282282282
-1.015015015015015,0.6782782782782782,2.0282282282282282
-1.0128128128128129,0.665065065065065,2.0282282282282282
-1.0106106106106105,0.6496496496496497,2.0282282282282282
-1.0084084084084084,0.6342342342342342,2.0282282282282282
-1.0062062062062063,0.621021021021021,2.0282282282282282
-1.004004004004004,0.6056056056056056,2.0282282282282282
-1.0018018018018018,0.5923923923923924,2.0282282282282282
-0.9995995995995997,0.576976976976977,2.026026026026026
-0.9973973973973974,0.5637637637637638,2.026026026026026
-0.9951951951951952,0.5505505505505506,2.026026026026026
-0.992992992992993,0.5351351351351351,2.026026026026026
-0.9907907907907908,0.5219219219219219,2.026026026026026
-0.9885885885885886,0.5087087087087087,2.026026026026026
-0.9863863863863864,0.4954954954954955,2.026026026026026
-0.9841841841841842,0.48228228228228226,2.026026026026026
-0.9819819819819819,0.4690690690690691,2.023823823823824
-0.9797797797797798,0.45585585585585586,2.023823823823824
-0.9775775775775776,0.44264264264264264,2.023823823823824
-0.9753753753753753,0.4294294294294294,2.023823823823824
-0.9731731731731732,0.41621621621621624,2.023823823823824
-0.970970970970971,0.403003003003003,2.023823823823824
-0.9687687687687687,0.3897897897897898,2.0216216216216214
-0.9665665665665666,0.37657657657657656,2.0216216216216214
-0.9643643643643643,0.3655655655655656,2.0216216216216214
-0.9621621621621622,0.35235235235235235,2.0216216216216214
-0.95995995995996,0.3391391391391391,2.0194194194194193
-0.9577577577577577,0.32812812812812814,2.0194194194194193
-0.9555555555555556,0.3149149149149149,2.0194194194194193
-0.9533533533533534,0.3039039039039039,2.0194194194194193
-0.9511511511511511,0.2906906906906907,2.017217217217217
-0.948948948948949,0.27967967967967966,2.017217217217217
-0.9467467467467467,0.2686686686686687,2.017217217217217
-0.9445445445445445,0.25545545545545545,2.017217217217217
-0.9423423423423424,0.24444444444444444,2.015015015015015
-0.9401401401401401,0.23343343343343342,2.015015015015015
-0.9379379379379379,0.2224224224224224,2.015015015015015
-0.9357357357357358,0.2114114114114114,2.012812812812813
-0.9335335335335335,0.2026026026026026,2.012812812812813
-0.9313313313313313,0.1915915915915916,2.012812812812813
-0.9291291291291291,0.18058058058058057,2.0106106106106107
-0.9269269269269269,0.17177177177177178,2.0106106106106107
-0.9247247247247248,0.16296296296296298,2.0106106106106107
-0.9225225225225225,0.15195195195195196,2.0084084084084086
-0.9203203203203203,0.14314314314314314,2.0084084084084086
-0.9181181181181182,0.13433433433433434,2.006206206206206
-0.9159159159159159,0.12772772772772772,2.006206206206206
-0.9137137137137137,0.11891891891891893,2.006206206206206
-0.9115115115115116,0.11231231231231231,2.004004004004004
-0.9093093093093093,0.1035035035035035,2.004004004004004
-0.9071071071071071,0.0968968968968969,2.001801801801802
-0.9049049049049049,0.09029029029029029,2.001801801801802
-0.9027027027027027,0.08368368368368369,1.9995995995995997
-0.9005005005005005,0.07707707707707707,1.9995995995995997
-0.8982982982982983,0.07047047047047048,1.9995995995995997
-0.8960960960960961,0.06606606606606606,1.9973973973973973
-0.8938938938938938,0.05945945945945946,1.9973973973973973
-0.8916916916916917,0.055055055055055056,1.9951951951951952
-0.8894894894894895,0.05065065065065065,1.9951951951951952
-0.8872872872872873,0.04624624624624624,1.992992992992993
-0.8850850850850851,0.041841841841841844,1.992992992992993
-0.8828828828828829,0.03743743743743744,1.9907907907907907
-0.8806806806806807,0.03523523523523524,1.9907907907907907
-0.8784784784784785,0.03083083083083083,1.9885885885885886
-0.8762762762762762,0.028628628628628628,1.9863863863863864
-0.8740740740740741,0.024224224224224225,1.9863863863863864
-0.8718718718718719,0.022022022022022022,1.984184184184184
-0.8696696696696696,0.01981981981981982,1.984184184184184
-0.8674674674674675,0.01761761761761762,1.981981981981982
-0.8652652652652653,0.015415415415415416,1.981981981981982
-0.863063063063063,0.013213213213213212,1.9797797797797798
-0.8608608608608609,0.011011011011011011,1.9775775775775777
-0.8586586586586586,0.00880880880880881,1.9775775775775777
-0.8564564564564564,0.006606606606606606,1.9753753753753753
-0.8542542542542543,0.006606606606606606,1.9753753753753753
-0.852052052052052,0.004404404404404405,1.9731731731731732
-0.8498498498498499,0.004404404404404405,1.970970970970971
-0.8476476476476477,0.0022022022022022024,1.970970970970971
-0.8454454454454454,0.0022022022022022024,1.9687687687687687
-0.8432432432432433,0,1.9665665665665666
-0.841041041041041,0,1.9665665665665666
-0.8388388388388388,0,1.9643643643643645
-0.8366366366366367,0,1.962162162162162
-0.8344344344344344,0,1.962162162162162
-0.8322322322322322,0,1.95995995995996
-0.8300300300300301,0,1.9577577577577578
-0.8278278278278278,0,1.9577577577577578
-0.8256256256256256,0,1.9555555555555555
-0.8234234234234235,0,1.9533533533533534
-0.8212212212212212,0,1.9511511511511512
-0.819019019019019,0,1.9511511511511512
-0.8168168168168168,0,1.9489489489489489
-0.8146146146146146,0,1.9467467467467467
-0.8124124124124125,0,1.9445445445445446
-0.8102102102102102,0,1.9445445445445446
-0.808008008008008,0,1.9423423423423423
-0.8058058058058059,0,1.9401401401401401
-0.8036036036036036,0,1.937937937937938
-0.8014014014014014,0,1.937937937937938
-0.7991991991991992,0,1.9357357357357357
-0.796996996996997,0,1.9335335335335335
-0.7947947947947948,0,1.9313313313313314
-0.7925925925925926,0,1.929129129129129
-0.7903903903903904,0,1.926926926926927
-0.7881881881881881,0,1.926926926926927
-0.785985985985986,0,1.9247247247247248
-0.7837837837837838,0,1.9225225225225224
-0.7815815815815815,0,1.9203203203203203
-0.7793793793793794,0,1.9181181181181182
-0.7771771771771772,0,1.9159159159159158
-0.774974974974975,0,1.9137137137137137
-0.7727727727727728,0,1.9137137137137137
-0.7705705705705705,0,1.9115115115115116
-0.7683683683683684,0,1.9093093093093092
-0.7661661661661662,0,1.907107107107107
-0.7639639639639639,0,1.904904904904905
-0.7617617617617618,0,1.9027027027027028
-0.7595595595595596,0,1.9005005005005005
-0.7573573573573573,0,1.8982982982982983
-0.7551551551551552,0,1.8960960960960962
-0.752952952952953,0,1.8938938938938938
-0.7507507507507507,0,1.8916916916916917
-0.7485485485485486,0,1.8894894894894896
-0.7463463463463463,0,1.8872872872872872
-0.7441441441441441,0,1.885085085085085
-0.741941941941942,0,1.885085085085085
-0.7397397397397397,0,1.882882882882883
-0.7375375375375376,0,1.8806806806806806
-0.7353353353353353,0,1.8784784784784785
-0.7331331331331331,0,1.8762762762762764
-0.730930930930931,0,1.874074074074074
-0.7287287287287287,0,1.8718718718718719
-0.7265265265265265,0,1.8696696696696697
-0.7243243243243244,0,1.8674674674674674
-0.7221221221221221,0,1.8652652652652653
-0.7199199199199199,0,1.8630630630630631
-0.7177177177177178,0,1.8608608608608608
-0.7155155155155155,0,1.8564564564564565
-0.7133133133133133,0,1.8542542542542542
-0.7111111111111111,0,1.852052052052052
-0.7089089089089089,0,1.84984984984985
-0.7067067067067067,0,1.8476476476476476
-0.7045045045045045,0,1.8454454454454454
-0.7023023023023023,0,1.8432432432432433
-0.7001001001001002,0,1.841041041041041
-0.6978978978978979,0,1.8388388388388388
-0.6956956956956957,0,1.8366366366366367
-0.6934934934934935,0,1.8344344344344343
-0.6912912912912913,0,1.8322322322322322
-0.6890890890890891,0,1.83003003003003
-0.6868868868868869,0,1.827827827827828
-0.6846846846846847,0,1.8256256256256256
-0.6824824824824824,0,1.8212212212212213
-0.6802802802802803,0,1.819019019019019
-0.6780780780780781,0,1.8168168168168168
-0.6758758758758758,0,1.8146146146146147
-0.6736736736736737,0,1.8124124124124124
-0.6714714714714715,0,1.8102102102102102
-0.6692692692692692,0,1.808008008008008
-0.6670670670670671,0,1.8058058058058057
-0.6648648648648648,0,1.8014014014014015
-0.6626626626626627,0,1.7991991991991991
-0.6604604604604605,0,1.796996996996997
-0.6582582582582582,0,1.7947947947947949
-0.6560560560560561,0,1.7925925925925925
-0.6538538538538539,0,1.7903903903903904
-0.6516516516516516,0,1.785985985985986
-0.6494494494494495,0,1.7837837837837838
-0.6472472472472472,0,1.7815815815815816
-0.645045045045045,0,1.7793793793793793
-0.6428428428428429,0,1.7771771771771772
-0.6406406406406406,0,1.774974974974975
-0.6384384384384384,0,1.7705705705705705
-0.6362362362362363,0,1.7683683683683684
-0.634034034034034,0,1.766166166166166
-0.6318318318318318,0,1.763963963963964
-0.6296296296296297,0,1.7617617617617618
-0.6274274274274274,0,1.7595595595595594
-0.6252252252252253,0,1.7551551551551552
-0.623023023023023,0,1.752952952952953
-0.6208208208208208,0,1.7507507507507507
-0.6186186186186187,0,1.7485485485485486
-0.6164164164164164,0,1.744144144144144
-0.6142142142142142,0,1.741941941941942
-0.612012012012012,0,1.7397397397397398
-0.6098098098098098,0,1.7375375375375375
-0.6076076076076076,0,1.7331331331331332
-0.6054054054054054,0,1.7309309309309309
-0.6032032032032032,0,1.7287287287287287
-0.601001001001001,0,1.7265265265265266
-0.5987987987987988,0,1.7221221221221221
-0.5965965965965966,0,1.71991991991992
-0.5943943943943943,0,1.7177177177177176
-0.5921921921921922,0,1.7155155155155155
-0.58998998998999,0,1.7133133133133134
-0.5877877877877878,0,1.708908908908909
-0.5855855855855856,0,1.7067067067067068
-0.5833833833833834,0,1.7045045045045044
-0.5811811811811812,0,1.7001001001001002
-0.578978978978979,0,1.6978978978978978
-0.5767767767767767,0,1.6956956956956957
-0.5745745745745746,0,1.6934934934934935
-0.5723723723723724,0,1.689089089089089
-0.5701701701701701,0,1.686886886886887
-0.567967967967968,0,1.6846846846846846
-0.5657657657657658,0,1.6802802802802803
-0.5635635635635635,0,1.6780780780780782
-0.5613613613613614,0,1.6758758758758758
-0.5591591591591591,0,1.6736736736736737
-0.5569569569569569,0,1.6692692692692692
-0.5547547547547548,0,1.667067067067067
-0.5525525525525525,0,1.664864864864865
-0.5503503503503504,0,1.6604604604604605
-0.5481481481481482,0,1.6582582582582583
-0.5459459459459459,0,1.656056056056056
-0.5437437437437438,0,1.6516516516516517
-0.5415415415415415,0,1.6494494494494494
-0.5393393393393393,0,1.6472472472472472
-0.5371371371371372,0,1.6428428428428428
-0.5349349349349349,0,1.6406406406406406
-0.5327327327327327,0,1.6384384384384385
-0.5305305305305306,0,1.634034034034034
-0.5283283283283283,0,1.631831831831832
-0.5261261261261261,0,1.6296296296296295
-0.523923923923924,0,1.6252252252252253
-0.5217217217217217,0,1.623023023023023
-0.5195195195195195,0,1.6208208208208208
-0.5173173173173173,0,1.6164164164164163
-0.5151151151151151,0,1.6142142142142142
-0.512912912912913,0,1.612012012012012
-0.5107107107107107,0,1.6076076076076076
-0.5085085085085085,0,1.6054054054054054
-0.5063063063063064,0,1.6032032032032033
-0.5041041041041041,0,1.5987987987987988
-0.5019019019019019,0,1.5965965965965967
-0.4996996996996997,0,1.5943943943943943
-0.4974974974974975,0,1.58998998998999
-0.4952952952952953,0,1.5877877877877877
-0.49309309309309307,0,1.5855855855855856
-0.4908908908908909,0,1.5811811811811811
-0.4886886886886887,0,1.578978978978979
-0.4864864864864865,0,1.5767767767767769
-0.48428428428428427,0,1.5723723723723724
-0.4820820820820821,0,1.5701701701701702
-0.4798798798798799,0,1.567967967967968
-0.47767767767767766,0,1.5635635635635636
-0.4754754754754755,0,1.5613613613613613
-0.4732732732732733,0,1.556956956956957
-0.47107107107107105,0,1.5547547547547547
-0.46886886886886886,0,1.5525525525525525
-0.4666666666666667,0,1.548148148148148
-0.4644644644644645,0,1.545945945945946
-0.46226226226226225,0,1.5437437437437438
-0.46006006006006006,0,1.5393393393393393
-0.4578578578578579,0,1.5371371371371372
-0.45565565565565563,0,1.5327327327327327
-0.45345345345345345,0,1.5305305305305306
-0.45125125125125126,0,1.526126126126126
-0.4490490490490491,0,1.523923923923924
-0.44684684684684683,0,1.5217217217217218
-0.44464464464464465,0,1.5173173173173173
-0.44244244244244246,0,1.5151151151151152
-0.4402402402402402,0,1.5129129129129129
-0.43803803803803804,0,1.5085085085085086
-0.43583583583583585,0,1.5063063063063062
-0.4336336336336336,0,1.501901901901902
-0.4314314314314314,0,1.4996996996996996
-0.42922922922922924,0,1.4974974974974975
-0.42702702702702705,0,1.493093093093093
-0.4248248248248248,0,1.4908908908908909
-0.4226226226226226,0,1.4864864864864864
-0.42042042042042044,0,1.4842842842842843
-0.4182182182182182,0,1.4798798798798798
-0.416016016016016,0,1.4776776776776777
-0.4138138138138138,0,1.4754754754754755
-0.41161161161161164,0,1.471071071071071
-0.4094094094094094,0,1.468868868868869
-0.4072072072072072,0,1.4644644644644644
-0.405005005005005,0,1.4622622622622623
-0.4028028028028028,0,1.46006006006006
-0.4006006006006006,0,1.4556556556556557
-0.3983983983983984,0,1.4534534534534536
-0.39619619619619617,0,1.449049049049049
-0.393993993993994,0,1.446846846846847
-0.3917917917917918,0,1.4424424424424425
-0.3895895895895896,0,1.4402402402402403
-0.38738738738738737,0,1.438038038038038
-0.3851851851851852,0,1.4336336336336337
-0.382982982982983,0,1.4314314314314314
-0.38078078078078076,0,1.427027027027027
-0.3785785785785786,0,1.4248248248248248
-0.3763763763763764,0,1.4204204204204205
-0.3741741741741742,0,1.4182182182182181
-0.37197197197197196,0,1.416016016016016
-0.3697697697697698,0,1.4116116116116115
-0.3675675675675676,0,1.4094094094094094
-0.36536536536536535,0,1.405005005005005
-0.36316316316316316,0,1.4028028028028028
-0.360960960960961,0,1.4006006006006007
-0.35875875875875873,0,1.3961961961961962
-0.35655655655655655,0,1.393993993993994
-0.35435435435435436,0,1.3895895895895896
-0.3521521521521522,0,1.3873873873873874
-0.34994994994994993,0,1.382982982982983
-0.34774774774774775,0,1.3807807807807808
-0.34554554554554556,0,1.3763763763763763
-0.3433433433433433,0,1.3741741741741742
-0.34114114114114114,0,1.3697697697697697
-0.33893893893893895,0,1.3675675675675676
-0.33673673673673676,0,1.3653653653653655
-0.3345345345345345,0,1.360960960960961
-0.33233233233233234,0,1.3587587587587588
-0.33013013013013015,0,1.3543543543543544
-0.3279279279279279,0,1.3521521521521522
-0.3257257257257257,0,1.3477477477477477
-0.32352352352352354,0,1.3455455455455456
-0.3213213213213213,0,1.3433433433433433
-0.3191191191191191,0,1.338938938938939
-0.3169169169169169,0,1.3367367367367367
-0.31471471471471474,0,1.3323323323323324
-0.3125125125125125,0,1.33013013013013
-0.3103103103103103,0,1.3257257257257258
-0.3081081081081081,0,1.3235235235235234
-0.3059059059059059,0,1.3191191191191192
-0.3037037037037037,0,1.3169169169169168
-0.3015015015015015,0,1.3125125125125126
-0.2992992992992993,0,1.3103103103103102
-0.2970970970970971,0,1.308108108108108
-0.2948948948948949,0,1.3037037037037038
-0.2926926926926927,0,1.3015015015015015
-0.29049049049049047,0,1.2970970970970972
-0.2882882882882883,0,1.2948948948948948
-0.2860860860860861,0,1.2904904904904906
-0.28388388388388386,0,1.2882882882882882
-0.2816816816816817,0,1.286086086086086
-0.2794794794794795,0,1.2816816816816816
-0.2772772772772773,0,1.2794794794794795
-0.27507507507507506,0,1.275075075075075
-0.2728728728728729,0,1.2728728728728729
-0.2706706706706707,0,1.2684684684684684
-0.26846846846846845,0,1.2662662662662663
-0.26626626626626626,0,1.2618618618618618
-0.2640640640640641,0,1.2596596596596596
-0.2618618618618619,0,1.2552552552552552
-0.25965965965965965,0,1.253053053053053
-0.25745745745745746,0,1.2486486486486486
-0.2552552552552553,0,1.2464464464464464
-0.25305305305305303,0,1.242042042042042
-0.25085085085085085,0,1.2398398398398398
-0.24864864864864866,0,1.2354354354354353
-0.24644644644644645,0,1.2332332332332332
-0.24424424424424424,0,1.231031031031031
-0.24204204204204205,0,1.2266266266266266
-0.23983983983983984,0,1.2244244244244245
-0.23763763763763765,0,1.22002002002002
-0.23543543543543544,0,1.2178178178178178
-0.23323323323323322,0,1.2156156156156157
-0.23103103103103104,0,1.2112112112112112
-0.22882882882882882,0,1.2068068068068067
-0.22662662662662664,0,1.2046046046046046
-0.22442442442442442,0,1.2002002002002001
-0.2222222222222222,0,1.197997997997998
-0.22002002002002002,0,1.1935935935935935
-0.2178178178178178,0,1.1913913913913914
-0.21561561561561562,0,1.1891891891891893
-0.2134134134134134,0,1.1847847847847848
-0.21121121121121122,0,1.1825825825825826
-0.209009009009009,0,1.1781781781781782
-0.2068068068068068,0,1.175975975975976
-0.2046046046046046,0,1.1715715715715715
-0.2024024024024024,0,1.1693693693693694
-0.2002002002002002,0,1.164964964964965
-0.197997997997998,0,1.1627627627627628
-0.19579579579579579,0,1.1583583583583583
-0.1935935935935936,0,1.1561561561561562
-0.19139139139139139,0,1.1517517517517517
-0.1891891891891892,0,1.1495495495495496
-0.18698698698698699,0,1.145145145145145
-0.18478478478478477,0,1.142942942942943
-0.1825825825825826,0,1.1407407407407408
-0.18038038038038037,0,1.1363363363363364
-0.1781781781781782,0,1.1341341341341342
-0.17597597597597597,0,1.1297297297297297
-0.1737737737737738,0,1.1275275275275276
-0.17157157157157157,0,1.1231231231231231
-0.16936936936936936,0,1.120920920920921
-0.16716716716716717,0,1.1165165165165165
-0.16496496496496496,0,1.1143143143143144
-0.16276276276276277,0,1.10990990990991
-0.16056056056056056,0,1.1077077077077078
-0.15835835835835835,0,1.1033033033033033
-0.15615615615615616,0,1.1011011011011012
-0.15395395395395395,0,1.0966966966966967
-0.15175175175175176,0,1.0944944944944945
-0.14954954954954955,0,1.0922922922922922
-0.14734734734734733,0,1.087887887887888
-0.14514514514514515,0,1.0856856856856856
-0.14294294294294294,0,1.0812812812812813
-0.14074074074074075,0,1.0790790790790792
-0.13853853853853854,0,1.0746746746746747
-0.13633633633633635,0,1.0724724724724726
-0.13413413413413414,0,1.068068068068068
-0.13193193193193192,0,1.065865865865866
-0.12972972972972974,0,1.0614614614614615
-0.12752752752752752,0,1.0592592592592593
-0.12532532532532534,0,1.0548548548548549
-0.12312312312312312,0,1.0526526526526527
-0.12092092092092092,0,1.0482482482482482
-0.11871871871871872,0,1.0460460460460461
-0.11651651651651651,0,1.0438438438438438
-0.11431431431431431,0,1.0394394394394395
-0.11211211211211211,0,1.0372372372372372
-0.10990990990990991,0,1.032832832832833
-0.10770770770770771,0,1.0306306306306305
-0.10550550550550551,0,1.0262262262262263
-0.1033033033033033,0,1.024024024024024
-0.1011011011011011,0,1.0196196196196197
-0.0988988988988989,0,1.0174174174174173
-0.0966966966966967,0,1.013013013013013
-0.0944944944944945,0,1.0108108108108107
-0.09229229229229229,0,1.0064064064064064
-0.09009009009009009,0,1.0042042042042043
-0.08788788788788789,0,1.002002002002002
-0.08568568568568569,0,0.9975975975975976
-0.08348348348348349,0,0.9953953953953953
-0.08128128128128129,0,0.990990990990991
-0.07907907907907907,0,0.9887887887887888
-0.07687687687687687,0,0.9843843843843844
-0.07467467467467467,0,0.9821821821821822
-0.07247247247247247,0,0.9777777777777777
-0.07027027027027027,0,0.9755755755755756
-0.06806806806806807,0,0.9711711711711711
-0.06586586586586586,0,0.968968968968969
-0.06366366366366366,0,0.9645645645645645
-0.06146146146146146,0,0.9623623623623624
-0.05925925925925926,0,0.9601601601601601
-0.057057057057057055,0,0.9557557557557558
-0.054854854854854855,0,0.9535535535535535
-0.052652652652652655,0,0.9491491491491492
-0.05045045045045045,0,0.9469469469469469
-0.04824824824824825,0,0.9425425425425425
-0.04604604604604605,0,0.9403403403403403
-0.04384384384384384,0,0.9359359359359359
-0.04164164164164164,0,0.9337337337337337
-0.039439439439439436,0,0.9293293293293293
-0.037237237237237236,0,0.9271271271271271
-0.035035035035035036,0,0.924924924924925
-0.03283283283283283,0,0.9205205205205205
-0.03063063063063063,0,0.9183183183183183
-0.028428428428428427,0,0.913913913913914
-0.026226226226226227,0,0.9117117117117117
-0.024024024024024024,0,0.9073073073073074
-0.02182182182182182,0,0.9051051051051051
-0.01961961961961962,0,0.9007007007007007
-0.017417417417417418,0,0.8984984984984985
-0.015215215215215214,0,0.8962962962962963
-0.013013013013013013,0,0.8918918918918919
-0.010810810810810811,0,0.8896896896896896
-0.008608608608608608,0,0.8852852852852853
-0.006406406406406407,0,0.883083083083083
-0.004204204204204204,0,0.8786786786786787
-0.002002002002002002,0,0.8764764764764765
0.0002002002002002002,0,0.872072072072072
0.0024024024024024023,0,0.8698698698698699
0.004604604604604604,0,0.8654654654654654
0.006806806806806807,0,0.8632632632632633
0.009009009009009009,0,0.8588588588588588
0.01121121121121121,0,0.8566566566566567
0.013413413413413414,0,0.8522522522522522
0.015615615615615615,0,0.8500500500500501
0.017817817817817817,0,0.8478478478478478
0.02002002002002002,0,0.8434434434434435
0.022222222222222223,0,0.8412412412412412
0.024424424424424423,0,0.8368368368368369
0.026626626626626626,0,0.8346346346346346
0.02882882882882883,0,0.8302302302302302
0.031031031031031032,0,0.828028028028028
0.03323323323323323,0,0.8236236236236236
0.03543543543543543,0,0.8214214214214214
0.03763763763763764,0,0.8192192192192193
0.03983983983983984,0,0.8148148148148148
0.042042042042042045,0,0.8126126126126126
0.044244244244244245,0,0.8082082082082082
0.046446446446446445,0,0.806006006006006
0.04864864864864865,0,0.8016016016016017
0.05085085085085085,0,0.7993993993993994
0.05305305305305305,0,0.7971971971971972
0.05525525525525526,0,0.7927927927927928
0.05745745745745746,0,0.7905905905905906
0.05965965965965966,0,0.7861861861861862
0.061861861861861864,0,0.783983983983984
0.06406406406406406,0,0.7795795795795796
0.06626626626626626,0,0.7773773773773773
0.06846846846846846,0,0.772972972972973
0.07067067067067068,0,0.7707707707707707
0.07287287287287288,0,0.7685685685685686
0.07507507507507508,0,0.7641641641641642
0.07727727727727728,0,0.761961961961962
0.07947947947947948,0,0.7575575575575576
0.08168168168168168,0,0.7553553553553554
0.08388388388388389,0,0.750950950950951
0.08608608608608609,0,0.7487487487487487
0.08828828828828829,0,0.7465465465465465
0.09049049049049049,0,0.7421421421421421
0.09269269269269269,0,0.7399399399399399
0.0948948948948949,0,0.7355355355355355
0.0970970970970971,0,0.7333333333333333
0.0992992992992993,0,0.7289289289289289
0.1015015015015015,0,0.7267267267267268
0.1037037037037037,0,0.7245245245245245
0.1059059059059059,0,0.7201201201201202
0.10810810810810811,0,0.7179179179179179
0.11031031031031031,0,0.7135135135135136
0.11251251251251251,0,0.7113113113113113
0.11471471471471471,0,0.7091091091091091
0.11691691691691691,0,0.7047047047047047
0.11911911911911911,0,0.7025025025025025
0.12132132132132133,0,0.6980980980980981
0.12352352352352353,0,0.6958958958958958
0.1257257257257257,0,0.6914914914914915
0.12792792792792793,0,0.6892892892892893
0.13013013013013014,0,0.6870870870870871
0.13233233233233233,0,0.6826826826826827
0.13453453453453454,0,0.6804804804804805
0.13673673673673672,0,0.6760760760760761
0.13893893893893894,0,0.6738738738738739
0.14114114114114115,0,0.6716716716716716
0.14334334334334334,0,0.6672672672672673
0.14554554554554555,0,0.665065065065065
0.14774774774774774,0,0.6606606606606606
0.14994994994994995,0,0.6584584584584584
0.15215215215215216,0,0.6562562562562563
0.15435435435435435,0,0.6518518518518519
0.15655655655655656,0,0.6496496496496497
0.15875875875875875,0,0.6452452452452453
0.16096096096096096,0,0.643043043043043
0.16316316316316315,0,0.6408408408408408
0.16536536536536536,0,0.6364364364364364
0.16756756756756758,0,0.6342342342342342
0.16976976976976976,0,0.6298298298298298
0.17197197197197198,0,0.6276276276276276
0.17417417417417416,0,0.6254254254254255
0.17637637637637638,0,0.621021021021021
0.1785785785785786,0,0.6188188188188188
0.18078078078078078,0,0.6144144144144145
0.182982982982983,0,0.6122122122122122
0.18518518518518517,0,0.61001001001001
0.1873873873873874,0,0.6056056056056056
0.1895895895895896,0,0.6034034034034034
0.1917917917917918,0,0.598998998998999
0.193993993993994,0,0.5967967967967968
0.1961961961961962,0,0.5945945945945946
0.1983983983983984,0,0.5901901901901901
0.2006006006006006,0,0.587987987987988
0.2028028028028028,0,0.5835835835835835
0.20500500500500501,0,0.5813813813813814
0.2072072072072072,0,0.5791791791791792
0.2094094094094094,0,0.5747747747747748
0.2116116116116116,0,0.5725725725725725
0.2138138138138138,0,0.5703703703703704
0.21601601601601603,0,0.5659659659659659
0.2182182182182182,0,0.5637637637637638
0.22042042042042043,0,0.5593593593593593
0.2226226226226226,0,0.5571571571571572
0.22482482482482483,0,0.554954954954955
0.22702702702702704,0,0.5505505505505506
0.22922922922922923,0,0.5483483483483483
0.23143143143143144,0,0.5461461461461461
0.23363363363363363,0,0.5417417417417417
0.23583583583583584,0,0.5395395395395396
0.23803803803803802,0,0.5373373373373374
0.24024024024024024,0,0.532932932932933
0.24244244244244245,0,0.5307307307307307
0.24464464464464464,0,0.5263263263263264
0.24684684684684685,0,0.5241241241241241
0.24904904904904904,0,0.5219219219219219
0.25125125125125125,0,0.5175175175175175
0.25345345345345344,0,0.5153153153153153
0.2556556556556557,0,0.5131131131131131
0.25785785785785786,0,0.5087087087087087
0.26006006006006005,0,0.5065065065065065
0.26226226226226224,0,0.5043043043043043
0.2644644644644645,0,0.4998998998998999
0.26666666666666666,0,0.49769769769769767
0.26886886886886885,0,0.4954954954954955
0.2710710710710711,0,0.4910910910910911
0.2732732732732733,0,0.4888888888888889
0.27547547547547546,0,0.4866866866866867
0.2776776776776777,0,0.48228228228228226
0.2798798798798799,0,0.4800800800800801
0.2820820820820821,0,0.4778778778778779
0.28428428428428426,0,0.47347347347347346
0.2864864864864865,0,0.4712712712712713
0.2886886886886887,0,0.4690690690690691
0.2908908908908909,0,0.46466466466466466
0.2930930930930931,0,0.4624624624624625
0.2952952952952953,0,0.46026026026026023
0.2974974974974975,0,0.45585585585585586
0.2996996996996997,0,0.4536536536536537
0.3019019019019019,0,0.45145145145145144
0.3041041041041041,0,0.44704704704704706
0.3063063063063063,0,0.4448448448448448
0.3085085085085085,0,0.44264264264264264
0.3107107107107107,0,0.43823823823823826
0.3129129129129129,0,0.436036036036036
0.31511511511511514,0,0.43383383383383384
0.3173173173173173,0,0.4294294294294294
0.3195195195195195,0,0.4272272272272272
0.3217217217217217,0,0.42502502502502504
0.32392392392392394,0,0.4206206206206206
0.3261261261261261,0,0.4184184184184184
0.3283283283283283,0,0.41621621621621624
0.33053053053053055,0,0.414014014014014
0.33273273273273274,0,0.4096096096096096
0.3349349349349349,0,0.4074074074074074
0.3371371371371371,0,0.4052052052052052
0.33933933933933935,0,0.4008008008008008
0.34154154154154154,0,0.3985985985985986
0.3437437437437437,0,0.3963963963963964
0.34594594594594597,0,0.391991991991992
0.34814814814814815,0,0.3897897897897898
0.35035035035035034,0,0.3875875875875876
0.3525525525525526,0,0.38538538538538536
0.35475475475475476,0,0.380980980980981
0.35695695695695695,0,0.3787787787787788
0.35915915915915914,0,0.37657657657657656
0.3613613613613614,0,0.3721721721721722
0.36356356356356356,0,0.36996996996996995
0.36576576576576575,0,0.36776776776776776
0.367967967967968,0,0.3655655655655656
0.3701701701701702,0,0.36116116116116115
0.37237237237237236,0,0.35895895895895896
0.37457457457457455,0,0.3567567567567568
0.3767767767767768,0,0.35455455455455454
0.378978978978979,0,0.35015015015015016
0.38118118118118116,0,0.3479479479479479
0.3833833833833834,0,0.34574574574574574
0.3855855855855856,0,0.34354354354354355
0.3877877877877878,0,0.3391391391391391
0.38998998998999,0,0.33693693693693694
0.3921921921921922,0,0.33473473473473475
0.3943943943943944,0,0.3325325325325325
0.3965965965965966,0,0.32812812812812814
0.3987987987987988,0,0.32592592592592595
0.401001001001001,0,0.3237237237237237
0.4032032032032032,0,0.3215215215215215
0.40540540540540543,0,0.3171171171171171
0.4076076076076076,0,0.3149149149149149
0.4098098098098098,0,0.3127127127127127
0.412012012012012,0,0.3105105105105105
0.4142142142142142,0,0.3061061061061061
0.4164164164164164,0,0.3039039039039039
0.4186186186186186,0,0.3017017017017017
0.42082082082082084,0,0.2994994994994995
0.423023023023023,0,0.2950950950950951
0.4252252252252252,0,0.2928928928928929
0.42742742742742745,0,0.2906906906906907
0.42962962962962964,0,0.2884884884884885
0.4318318318318318,0,0.2862862862862863
0.434034034034034,0,0.2818818818818819
0.43623623623623625,0,0.27967967967967966
0.43843843843843844,0,0.2774774774774775
0.4406406406406406,0,0.2752752752752753
0.44284284284284287,0,0.27307307307307305
0.44504504504504505,0,0.2686686686686687
0.44724724724724724,0,0.2664664664664665
0.4494494494494494,0,0.26426426426426425
0.45165165165165166,0,0.26206206206206206
0.45385385385385385,0,0.2598598598598599
0.45605605605605604,0,0.25765765765765763
0.4582582582582583,0,0.25325325325325326
0.46046046046046046,0,0.2510510510510511
0.46266266266266265,0,0.24884884884884884
0.4648648648648649,0,0.24664664664664665
0.4670670670670671,0,0.24444444444444444
0.46926926926926926,0,0.24224224224224225
0.47147147147147145,0,0.23783783783783785
0.4736736736736737,0,0.23563563563563564
0.4758758758758759,0,0.23343343343343342
0.47807807807807806,0,0.23123123123123124
0.4802802802802803,0,0.22902902902902902
0.4824824824824825,0,0.22682682682682684
0.4846846846846847,0,0.22462462462462462
0.48688688688688686,0,0.2224224224224224
0.4890890890890891,0,0.218018018018018
0.4912912912912913,0,0.21581581581581583
0.4934934934934935,0,0.2136136136136136
0.4956956956956957,0,0.2114114114114114
0.4978978978978979,0,0.2092092092092092
0.5001001001001001,0,0.207007007007007
0.5023023023023023,0,0.2048048048048048
0.5045045045045045,0,0.2026026026026026
0.5067067067067067,0,0.1981981981981982
0.5089089089089089,0,0.195995995995996
0.5111111111111111,0,0.1937937937937938
0.5133133133133133,0,0.1915915915915916
0.5155155155155156,0,0.1893893893893894
0.5177177177177177,0,0.1871871871871872
0.5199199199199199,0,0.18498498498498497
0.5221221221221222,0,0.1827827827827828
0.5243243243243243,0,0.18058058058058057
0.5265265265265265,0,0.1783783783783784
0.5287287287287288,0,0.17617617617617617
0.5309309309309309,0,0.17397397397397396
0.5331331331331332,0,0.17177177177177178
0.5353353353353353,0,0.16956956956956956
0.5375375375375375,0,0.16736736736736738
0.5397397397397398,0,0.16516516516516516
0.5419419419419419,0,0.16296296296296298
0.5441441441441441,0,0.16076076076076076
0.5463463463463464,0,0.15855855855855855
0.5485485485485485,0,0.15635635635635636
0.5507507507507508,0,0.15415415415415415
0.552952952952953,0,0.15195195195195196
0.5551551551551551,0,0.14974974974974975
0.5573573573573574,0,0.14754754754754754
0.5595595595595596,0,0.14534534534534535
0.5617617617617617,0,0.14534534534534535
0.563963963963964,0,0.14314314314314314
0.5661661661661662,0,0.14094094094094095
0.5683683683683683,0,0.13873873873873874
0.5705705705705706,0,0.13653653653653652
0.5727727727727727,0,0.13433433433433434
0.574974974974975,0,0.13433433433433434
0.5771771771771772,0,0.13213213213213212
0.5793793793793793,0,0.12992992992992994
0.5815815815815816,0,0.12992992992992994
0.5837837837837838,0,0.12772772772772772
0.585985985985986,0,0.12552552552552554
0.5881881881881882,0,0.12332332332332333
0.5903903903903904,0,0.12332332332332333
0.5925925925925926,0,0.12112112112112113
0.5947947947947948,0,0.12112112112112113
0.596996996996997,0,0.11891891891891893
0.5991991991991992,0,0.11671671671671671
0.6014014014014014,0,0.11671671671671671
0.6036036036036037,0,0.11451451451451451
0.6058058058058058,0,0.11451451451451451
0.608008008008008,0,0.11231231231231231
0.6102102102102102,0,0.11231231231231231
0.6124124124124124,0,0.11011011011011011
0.6146146146146146,0,0.11011011011011011
0.6168168168168168,0,0.11011011011011011
0.619019019019019,0,0.10790790790790791
0.6212212212212213,0,0.10790790790790791
0.6234234234234234,0,0.1057057057057057
0.6256256256256256,0,0.1057057057057057
0.6278278278278279,0,0.1057057057057057
0.63003003003003,0,0.1035035035035035
0.6322322322322322,0,0.1035035035035035
0.6344344344344345,0,0.1035035035035035
0.6366366366366366,0,0.1013013013013013
0.6388388388388389,0,0.1013013013013013
0.6410410410410411,0,0.1013013013013013
0.6432432432432432,0,0.1013013013013013
0.6454454454454455,0,0.0990990990990991
0.6476476476476476,0,0.0990990990990991
0.6498498498498498,0,0.0990990990990991
0.6520520520520521,0,0.0990990990990991
0.6542542542542542,0,0.0968968968968969
0.6564564564564564,0,0.0968968968968969
0.6586586586586587,0,0.0968968968968969
0.6608608608608608,0,0.0968968968968969
0.6630630630630631,0,0.0968968968968969
0.6652652652652653,0,0.0946946946946947
0.6674674674674674,0,0.0946946946946947
0.6696696696696697,0,0.0946946946946947
0.6718718718718719,0,0.0946946946946947
0.674074074074074,0,0.0946946946946947
0.6762762762762763,0,0.0946946946946947
0.6784784784784785,0,0.09249249249249249
0.6806806806806807,0,0.09249249249249249
0.6828828828828829,0,0.09249249249249249
0.685085085085085,0,0.09249249249249249
0.6872872872872873,0,0.09249249249249249
0.6894894894894895,0,0.09249249249249249
0.6916916916916916,0,0.09249249249249249
0.6938938938938939,0,0.09029029029029029
0.6960960960960961,0,0.09029029029029029
0.6982982982982983,0,0.09029029029029029
0.7005005005005005,0,0.09029029029029029
0.7027027027027027,0,0.09029029029029029
0.7049049049049049,0,0.09029029029029029
0.7071071071071071,0,0.09029029029029029
0.7093093093093094,0,0.09029029029029029
0.7115115115115115,0,0.09029029029029029
0.7137137137137137,0,0.08808808808808809
0.715915915915916,0,0.08808808808808809
0.7181181181181181,0,0.08808808808808809
0.7203203203203203,0,0.08808808808808809
0.7225225225225225,0,0.08808808808808809
0.7247247247247247,0,0.08808808808808809
0.726926926926927,0,0.08808808808808809
0.7291291291291291,0,0.08808808808808809
0.7313313313313313,0,0.08808808808808809
0.7335335335335336,0,0.08588588588588589
0.7357357357357357,0,0.08588588588588589
0.7379379379379379,0,0.08588588588588589
0.7401401401401402,0,0.08588588588588589
0.7423423423423423,0,0.08588588588588589
0.7445445445445446,0,0.08588588588588589
0.7467467467467468,0,0.08588588588588589
0.7489489489489489,0,0.08588588588588589
0.7511511511511512,0,0.08588588588588589
0.7533533533533534,0,0.08588588588588589
0.7555555555555555,0,0.08588588588588589
0.7577577577577578,0,0.08368368368368369
0.7599599599599599,0,0.08368368368368369
0.7621621621621621,0,0.08368368368368369
0.7643643643643644,0,0.08368368368368369
0.7665665665665665,0,0.08368368368368369
0.7687687687687688,0,0.08368368368368369
0.770970970970971,0,0.08368368368368369
0.7731731731731731,0,0.08368368368368369
0.7753753753753754,0,0.08368368368368369
0.7775775775775776,0,0.08368368368368369
0.7797797797797797,0,0.08368368368368369
0.781981981981982,0,0.08368368368368369
0.7841841841841842,0,0.08368368368368369
0.7863863863863864,0,0.08148148148148149
0.7885885885885886,0,0.08148148148148149
0.7907907907907908,0,0.08148148148148149
0.792992992992993,0,0.08148148148148149
0.7951951951951952,0,0.08148148148148149
0.7973973973973973,0,0.08148148148148149
0.7995995995995996,0,0.08148148148148149
0.8018018018018018,0,0.08148148148148149
0.804004004004004,0,0.08148148148148149
0.8062062062062062,0,0.08148148148148149
0.8084084084084084,0,0.08148148148148149
0.8106106106106106,0,0.08148148148148149
0.8128128128128128,0,0.08148148148148149
0.815015015015015,0,0.08148148148148149
0.8172172172172172,0,0.07927927927927927
0.8194194194194194,0,0.07927927927927927
0.8216216216216217,0,0.07927927927927927
0.8238238238238238,0,0.07927927927927927
0.826026026026026,0,0.07927927927927927
0.8282282282282283,0,0.07927927927927927
0.8304304304304304,0,0.07927927927927927
0.8326326326326327,0,0.07927927927927927
0.8348348348348348,0,0.07927927927927927
0.837037037037037,0,0.07927927927927927
0.8392392392392393,0,0.07927927927927927
0.8414414414414414,0,0.07927927927927927
0.8436436436436436,0,0.07927927927927927
0.8458458458458459,0,0.07927927927927927
0.848048048048048,0,0.07927927927927927
0.8502502502502503,0,0.07927927927927927
0.8524524524524525,0,0.07927927927927927
0.8546546546546546,0,0.07707707707707707
0.8568568568568569,0,0.07707707707707707
0.8590590590590591,0,0.07707707707707707
0.8612612612612612,0,0.07707707707707707
0.8634634634634635,0,0.07707707707707707
0.8656656656656657,0,0.07707707707707707
0.8678678678678678,0,0.07707707707707707
0.8700700700700701,0,0.07707707707707707
0.8722722722722722,0,0.07707707707707707
0.8744744744744745,0,0.07707707707707707
0.8766766766766767,0,0.07707707707707707
0.8788788788788788,0,0.07707707707707707
0.8810810810810811,0,0.07707707707707707
0.8832832832832833,0,0.07707707707707707
0.8854854854854854,0,0.07707707707707707
0.8876876876876877,0,0.07707707707707707
0.8898898898898899,0,0.07707707707707707
0.8920920920920921,0,0.07487487487487487
0.8942942942942943,0,0.07487487487487487
0.8964964964964965,0,0.07487487487487487
0.8986986986986987,0,0.07487487487487487
0.9009009009009009,0,0.07487487487487487
0.9031031031031032,0,0.07487487487487487
0.9053053053053053,0,0.07487487487487487
0.9075075075075075,0,0.07487487487487487
0.9097097097097097,0,0.07487487487487487
0.9119119119119119,0,0.07487487487487487
0.9141141141141141,0,0.07487487487487487
0.9163163163163163,0,0.07487487487487487
0.9185185185185185,0,0.07487487487487487
0.9207207207207208,0,0.07487487487487487
0.9229229229229229,0,0.07487487487487487
0.9251251251251251,0,0.07487487487487487
0.9273273273273274,0,0.07487487487487487
0.9295295295295295,0,0.07487487487487487
0.9317317317317317,0,0.07487487487487487
0.933933933933934,0,0.07487487487487487
0.9361361361361361,0,0.07487487487487487
0.9383383383383384,0,0.07267267267267268
0.9405405405405406,0,0.07267267267267268
0.9427427427427427,0,0.07267267267267268
0.944944944944945,0,0.07267267267267268
0.9471471471471471,0,0.07267267267267268
0.9493493493493493,0,0.07267267267267268
0.9515515515515516,0,0.07267267267267268
0.9537537537537537,0,0.07267267267267268
0.955955955955956,0,0.07267267267267268
0.9581581581581582,0,0.07267267267267268
0.9603603603603603,0,0.07267267267267268
0.9625625625625626,0,0.07267267267267268
0.9647647647647648,0,0.07267267267267268
0.9669669669669669,0,0.07267267267267268
0.9691691691691692,0,0.07267267267267268
0.9713713713713714,0,0.07267267267267268
0.9735735735735735,0,0.07267267267267268
0.9757757757757758,0,0.07267267267267268
0.977977977977978,0,0.07267267267267268
0.9801801801801802,0,0.07267267267267268
0.9823823823823824,0,0.07267267267267268
0.9845845845845845,0,0.07267267267267268
0.9867867867867868,0,0.07267267267267268
0.988988988988989,0,0.07267267267267268
0.9911911911911911,0,0.07267267267267268
0.9933933933933934,0,0.07267267267267268
0.9955955955955956,0,0.07267267267267268
0.9977977977977978,0,0.07267267267267268
1,0,0.07267267267267268


==> Figures/continuousnoissuance2D.csv <==
mu,divLower,divUpper
-.9032,1.882325,2.056475
-.90125,1.7898749999999999,2.058625
-.8993,1.727525,2.058625
-.89735,1.678075,2.060775
-.8954,1.635075,2.060775
-.89345,1.598525,2.062925
-.8915,1.564125,2.062925
-.88955,1.534025,2.062925
-.8876,1.506075,2.065075
-.88565,1.478125,2.065075
-.8837,1.454475,2.065075
-.88175,1.430825,2.0672249999999996
-.8798,1.407175,2.0672249999999996
-.87785,1.385675,2.0672249999999996
-.8759,1.366325,2.0672249999999996
-.87395,1.346975,2.069375
-.872,1.3276249999999998,2.069375
-.87005,1.308275,2.069375
-.8681,1.291075,2.069375
-.86615,1.2738749999999999,2.0715250000000003
-.8642,1.256675,2.0715250000000003
-.86225,1.241625,2.0715250000000003
-.8603,1.226575,2.0715250000000003
-.85835,1.209375,2.0715250000000003
-.8564,1.196475,2.0715250000000003
-.85445,1.181425,2.0736749999999997
-.8525,1.166375,2.0736749999999997
-.85055,1.153475,2.0736749999999997
-.8486,1.1405750000000001,2.0736749999999997
-.84665,1.125525,2.0736749999999997
-.8447,1.112625,2.0736749999999997
-.84275,1.0997249999999998,2.0736749999999997
-.8408,1.088975,2.0736749999999997
-.83885,1.076075,2.0736749999999997
-.8369,1.063175,2.0736749999999997
-.83495,1.052425,2.0736749999999997
-.833,1.0416750000000001,2.075825
-.83105,1.028775,2.075825
-.8291,1.018025,2.075825
-.82715,1.007275,2.075825
-.8252,.996525,2.075825
-.82325,.9857750000000001,2.075825
-.8213,.975025,2.075825
-.81935,.964275,2.075825
-.8174,.955675,2.075825
-.81545,.944925,2.075825
-.8135,.934175,2.075825
-.81155,.925575,2.075825
-.8096,.9169750000000001,2.075825
-.80765,.9062250000000001,2.075825
-.8057,.897625,2.075825
-.80375,.889025,2.075825
-.8018,.8782749999999999,2.075825
-.79985,.869675,2.075825
-.7979,.861075,2.075825
-.79595,.8524750000000001,2.075825
-.794,.8438749999999999,2.075825
-.79205,.835275,2.0736749999999997
-.7901,.826675,2.0736749999999997
-.78815,.818075,2.0736749999999997
-.7862,.809475,2.0736749999999997
-.78425,.8030250000000001,2.0736749999999997
-.7823,.7944249999999999,2.0736749999999997
-.78035,.785825,2.0736749999999997
-.7784,.7793749999999999,2.0736749999999997
-.77645,.770775,2.0736749999999997
-.7745,.762175,2.0736749999999997
-.77255,.755725,2.0736749999999997
-.7706,.747125,2.0736749999999997
-.76865,.740675,2.0715250000000003
-.7667,.7342249999999999,2.0715250000000003
-.76475,.725625,2.0715250000000003
-.7628,.7191749999999999,2.0715250000000003
-.76085,.712725,2.0715250000000003
-.7589,.704125,2.0715250000000003
-.75695,.697675,2.0715250000000003
-.755,.691225,2.069375
-.75305,.6847749999999999,2.069375
-.7511,.6783250000000001,2.069375
-.74915,.6697249999999999,2.069375
-.7472,.6632750000000001,2.069375
-.74525,.656825,2.069375
-.7433,.6503749999999999,2.0672249999999996
-.74135,.6439250000000001,2.0672249999999996
-.7394,.637475,2.0672249999999996
-.73745,.631025,2.0672249999999996
-.7355,.626725,2.0672249999999996
-.73355,.6202749999999999,2.065075
-.7316,.6138250000000001,2.065075
-.72965,.607375,2.065075
-.7277,.6009249999999999,2.065075
-.72575,.5944750000000001,2.065075
-.7238,.590175,2.062925
-.72185,.583725,2.062925
-.7199,.577275,2.062925
-.71795,.572975,2.062925
-.716,.566525,2.060775
-.71405,.5600750000000001,2.060775
-.7121,.5557749999999999,2.060775
-.71015,.5493250000000001,2.060775
-.7082,.5450250000000001,2.058625
-.70625,.538575,2.058625
-.7043,.534275,2.058625
-.70235,.527825,2.056475
-.7004,.523525,2.056475
-.69845,.517075,2.056475
-.6965,.512775,2.054325
-.69455,.5063249999999999,2.054325
-.6926,.5020249999999999,2.054325
-.69065,.497725,2.054325
-.6887,.491275,2.052175
-.68675,.486975,2.052175
-.6848,.48267499999999997,2.052175
-.68285,.478375,2.0500249999999998
-.6809,.471925,2.0500249999999998
-.67895,.467625,2.0500249999999998
-.677,.463325,2.0478750000000003
-.67505,.459025,2.0478750000000003
-.6731,.452575,2.045725
-.67115,.448275,2.045725
-.6692,.443975,2.045725
-.66725,.439675,2.0435749999999997
-.6653,.435375,2.0435749999999997
-.66335,.431075,2.0414250000000003
-.6614,.426775,2.0414250000000003
-.65945,.422475,2.0414250000000003
-.6575,.418175,2.039275
-.65555,.413875,2.039275
-.6536,.409575,2.0371249999999996
-.65165,.405275,2.0371249999999996
-.6497,.40097499999999997,2.0371249999999996
-.64775,.396675,2.034975
-.6458,.39237500000000003,2.034975
-.64385,.388075,2.032825
-.6419,.383775,2.032825
-.63995,.379475,2.030675
-.638,.375175,2.030675
-.63605,.370875,2.028525
-.6341,.36872499999999997,2.028525
-.63215,.364425,2.026375
-.6302,.36012500000000003,2.026375
-.62825,.355825,2.024225
-.6263,.351525,2.024225
-.62435,.349375,2.024225
-.6224,.345075,2.022075
-.62045,.340775,2.022075
-.6185,.33647499999999997,2.0199249999999997
-.61655,.334325,2.0177750000000003
-.6146,.330025,2.0177750000000003
-.61265,.325725,2.015625
-.6107,.323575,2.015625
-.60875,.319275,2.0134749999999997
-.6068,.314975,2.0134749999999997
-.60485,.312825,2.0113250000000003
-.6029,.308525,2.0113250000000003
-.60095,.306375,2.009175
-.599,.302075,2.009175
-.59705,.297775,2.007025
-.5951,.295625,2.007025
-.59315,.291325,2.004875
-.5912,.289175,2.002725
-.58925,.284875,2.002725
-.5873,.282725,2.000575
-.58535,.27842500000000003,2.000575
-.5834,.276275,1.9984250000000001
-.58145,.27197499999999997,1.996275
-.5795,.269825,1.996275
-.57755,.265525,1.994125
-.5756,.263375,1.994125
-.57365,.259075,1.991975
-.5717,.256925,1.989825
-.56975,.254775,1.989825
-.5678,.250475,1.9876749999999999
-.56585,.24832500000000002,1.985525
-.5639,.246175,1.985525
-.56195,.241875,1.983375
-.56,.239725,1.983375
-.55805,.235425,1.981225
-.5561,.233275,1.979075
-.55415,.231125,1.979075
-.5522,.22897499999999998,1.976925
-.55025,.224675,1.9747750000000002
-.5483,.222525,1.9747750000000002
-.54635,.220375,1.9726249999999999
-.5444,.21607500000000002,1.970475
-.54245,.213925,1.970475
-.5405,.211775,1.968325
-.53855,.209625,1.966175
-.5366,.20747500000000002,1.964025
-.53465,.203175,1.964025
-.5327,.201025,1.961875
-.53075,.198875,1.9597250000000002
-.5288,.19672499999999998,1.9597250000000002
-.52685,.194575,1.9575749999999998
-.5249,.190275,1.955425
-.52295,.188125,1.953275
-.521,.185975,1.953275
-.51905,.18382500000000002,1.951125
-.5171,.181675,1.948975
-.51515,.179525,1.946825
-.5132,.177375,1.946825
-.51125,.17522500000000002,1.9446750000000002
-.5093,.17307499999999998,1.9425249999999998
-.50735,.168775,1.940375
-.5054,.166625,1.940375
-.50345,.16447499999999998,1.938225
-.5015,.162325,1.936075
-.49955,.160175,1.933925
-.4976,.158025,1.933925
-.49565,.15587499999999999,1.931775
-.4937,.153725,1.9296250000000001
-.49175,.15157500000000002,1.9274749999999998
-.4898,.149425,1.925325
-.48785,.147275,1.925325
-.4859,.145125,1.923175
-.48395,.14297500000000002,1.921025
-.482,.140825,1.9188749999999999
-.48005,.138675,1.916725
-.4781,.136525,1.916725
-.47615,.134375,1.9145750000000001
-.4742,.134375,1.912425
-.47225,.13222499999999998,1.910275
-.4703,.130075,1.908125
-.46835,.127925,1.905975
-.4664,.125775,1.905975
-.46445,.12362500000000001,1.9038249999999999
-.4625,.121475,1.901675
-.46055,.11932499999999999,1.8995250000000001
-.4586,.117175,1.897375
-.45665,.117175,1.895225
-.4547,.11502499999999999,1.893075
-.45275,.112875,1.893075
-.4508,.11072499999999999,1.890925
-.44885,.108575,1.8887749999999999
-.4469,.10642499999999999,1.886625
-.44495,.10642499999999999,1.8844750000000001
-.443,.104275,1.882325
-.44105,.102125,1.880175
-.4391,.09997500000000001,1.878025
-.43715,.097825,1.878025
-.4352,.097825,1.875875
-.43325,.09567500000000001,1.8737249999999999
-.4313,.093525,1.871575
-.42935,.09137500000000001,1.8694250000000001
-.4274,.09137500000000001,1.867275
-.42545,.089225,1.865125
-.4235,.087075,1.862975
-.42155,.084925,1.8608250000000002
-.4196,.084925,1.8586749999999999
-.41765,.08277499999999999,1.856525
-.4157,.080625,1.856525
-.41375,.07847499999999999,1.854375
-.4118,.07847499999999999,1.852225
-.40985,.076325,1.850075
-.4079,.07417499999999999,1.847925
-.40595,.07417499999999999,1.8457750000000002
-.404,.072025,1.8436249999999998
-.40205,.06987499999999999,1.841475
-.4001,.06987499999999999,1.839325
-.39815,.06772500000000001,1.837175
-.3962,.065575,1.835025
-.39425,.065575,1.832875
-.3923,.06342500000000001,1.8307250000000002
-.39035,.06342500000000001,1.8285749999999998
-.3884,.061274999999999996,1.826425
-.38645,.059125,1.824275
-.3845,.059125,1.822125
-.38255,.056975,1.822125
-.3806,.056975,1.817825
-.37865,.054825,1.8156750000000001
-.3767,.052675,1.8156750000000001
-.37475,.052675,1.8135249999999998
-.3728,.050525,1.811375
-.37085,.050525,1.809225
-.3689,.048375,1.807075
-.36695,.048375,1.804925
-.365,.046225,1.802775
-.36305,.044075,1.8006250000000001
-.3611,.044075,1.798475
-.35915,.041925,1.796325
-.3572,.041925,1.794175
-.35525,.039775,1.792025
-.3533,.039775,1.7898749999999999
-.35135,.037625,1.787725
-.3494,.037625,1.7855750000000001
-.34745,.035475,1.783425
-.3455,.035475,1.781275
-.34355,.033325,1.779125
-.3416,.033325,1.7748249999999999
-.33965,.031175,1.772675
-.3377,.031175,1.7705250000000001
-.33575,.029025,1.768375
-.3338,.029025,1.766225
-.33185,.029025,1.764075
-.3299,.026875,1.761925
-.32795,.026875,1.7597749999999999
-.326,.024725,1.757625
-.32405,.024725,1.7554750000000001
-.3221,.022574999999999998,1.753325
-.32015,.022574999999999998,1.751175
-.3182,.022574999999999998,1.749025
-.31625,.020425,1.746875
-.3143,.020425,1.7447249999999999
-.31235,.018275,1.742575
-.3104,.018275,1.740425
-.30845,.018275,1.738275
-.3065,.016125,1.736125
-.30455,.016125,1.733975
-.3026,.016125,1.7318250000000002
-.30065,.013975,1.7296749999999999
-.2987,.013975,1.725375
-.29675,.011824999999999999,1.723225
-.2948,.011824999999999999,1.721075
-.29285,.011824999999999999,1.718925
-.2909,.009675,1.7167750000000002
-.28895,.009675,1.7146249999999998
-.287,.009675,1.712475
-.28505,.009675,1.710325
-.2831,.0075250000000000004,1.708175
-.28115,.0075250000000000004,1.706025
-.2792,.0075250000000000004,1.703875
-.27725,.005375,1.7017250000000002
-.2753,.005375,1.697425
-.27335,.005375,1.695275
-.2714,.005375,1.693125
-.26945,.003225,1.690975
-.2675,.003225,1.688825
-.26555,.003225,1.6866750000000001
-.2636,.003225,1.6845249999999998
-.26165,0,1.682375
-.2597,0,1.680225
-.25775,0,1.678075
-.2558,0,1.673775
-.25385,0,1.6716250000000001
-.2519,0,1.669475
-.24995,0,1.667325
-.248,0,1.665175
-.24605,0,1.663025
-.2441,0,1.6608749999999999
-.24215,0,1.658725
-.2402,0,1.6565750000000001
-.23825,0,1.652275
-.2363,0,1.650125
-.23435,0,1.647975
-.2324,0,1.6458249999999999
-.23045,0,1.643675
-.2285,0,1.6415250000000001
-.22655,0,1.639375
-.2246,0,1.635075
-.22265,0,1.632925
-.2207,0,1.6307749999999999
-.21875,0,1.628625
-.2168,0,1.6264750000000001
-.21485,0,1.624325
-.2129,0,1.622175
-.21095,0,1.617875
-.209,0,1.6157249999999999
-.20705,0,1.613575
-.2051,0,1.611425
-.20315,0,1.609275
-.2012,0,1.607125
-.19925,0,1.604975
-.1973,0,1.6006749999999998
-.19535,0,1.598525
-.1934,0,1.596375
-.19145,0,1.594225
-.1895,0,1.592075
-.18755,0,1.589925
-.1856,0,1.5856249999999998
-.18365,0,1.583475
-.1817,0,1.581325
-.17975,0,1.579175
-.1778,0,1.577025
-.17585,0,1.574875
-.1739,0,1.5705749999999998
-.17195,0,1.568425
-.17,0,1.566275
-.16805,0,1.564125
-.1661,0,1.561975
-.16415,0,1.559825
-.1622,0,1.555525
-.16025,0,1.553375
-.1583,0,1.551225
-.15635,0,1.549075
-.1544,0,1.5469249999999999
-.15245,0,1.5426250000000001
-.1505,0,1.540475
-.14855,0,1.538325
-.1466,0,1.536175
-.14465,0,1.534025
-.1427,0,1.5318749999999999
-.14075,0,1.5275750000000001
-.1388,0,1.525425
-.13685,0,1.523275
-.1349,0,1.521125
-.13295,0,1.518975
-.131,0,1.514675
-.12905,0,1.5125250000000001
-.1271,0,1.510375
-.12515,0,1.508225
-.1232,0,1.506075
-.12125,0,1.5017749999999999
-.1193,0,1.499625
-.11735,0,1.4974750000000001
-.1154,0,1.495325
-.11345,0,1.493175
-.1115,0,1.4888750000000002
-.10955,0,1.4867249999999999
-.1076,0,1.484575
-.10565,0,1.482425
-.1037,0,1.478125
-.10175,0,1.475975
-.0998,0,1.4738250000000002
-.09785,0,1.4716749999999998
-.0959,0,1.469525
-.09395,0,1.465225
-.092,0,1.463075
-.09005,0,1.460925
-.0881,0,1.4587750000000002
-.08615,0,1.4566249999999998
-.0842,0,1.452325
-.08225,0,1.450175
-.0803,0,1.448025
-.07835,0,1.445875
-.0764,0,1.4415749999999998
-.07445,0,1.439425
-.0725,0,1.437275
-.07055,0,1.435125
-.0686,0,1.4329749999999999
-.06665,0,1.4286750000000001
-.0647,0,1.426525
-.06275,0,1.424375
-.0608,0,1.422225
-.05885,0,1.4179249999999999
-.0569,0,1.415775
-.05495,0,1.4136250000000001
-.053,0,1.411475
-.05105,0,1.407175
-.0491,0,1.405025
-.04715,0,1.4028749999999999
-.0452,0,1.400725
-.04325,0,1.3985750000000001
-.0413,0,1.394275
-.03935,0,1.392125
-.0374,0,1.389975
-.03545,0,1.3878249999999999
-.0335,0,1.3835250000000001
-.03155,0,1.381375
-.0296,0,1.379225
-.02765,0,1.377075
-.0257,0,1.3727749999999999
-.02375,0,1.370625
-.0218,0,1.368475
-.01985,0,1.366325
-.0179,0,1.362025
-.01595,0,1.3598750000000002
-.014,0,1.3577249999999998
-.01205,0,1.355575
-.0101,0,1.351275
-.00815,0,1.349125
-.0062,0,1.346975
-.00425,0,1.3448250000000002
-.0023,0,1.340525
-35e-5,0,1.338375
.0016,0,1.336225
.00355,0,1.334075
.0055,0,1.3297750000000002
.00745,0,1.3276249999999998
.0094,0,1.325475
.01135,0,1.323325
.0133,0,1.319025
.01525,0,1.316875
.0172,0,1.3147250000000001
.01915,0,1.312575
.0211,0,1.308275
.02305,0,1.306125
.025,0,1.3039749999999999
.02695,0,1.301825
.0289,0,1.297525
.03085,0,1.295375
.0328,0,1.293225
.03475,0,1.2889249999999999
.0367,0,1.286775
.03865,0,1.2846250000000001
.0406,0,1.282475
.04255,0,1.278175
.0445,0,1.276025
.04645,0,1.2738749999999999
.0484,0,1.271725
.05035,0,1.267425
.0523,0,1.265275
.05425,0,1.263125
.0562,0,1.2588249999999999
.05815,0,1.256675
.0601,0,1.2545250000000001
.06205,0,1.252375
.064,0,1.248075
.06595,0,1.2459250000000002
.0679,0,1.2437749999999999
.06985,0,1.241625
.0718,0,1.237325
.07375,0,1.235175
.0757,0,1.233025
.07765,0,1.2308750000000002
.0796,0,1.226575
.08155,0,1.224425
.0835,0,1.222275
.08545,0,1.217975
.0874,0,1.2158250000000002
.08935,0,1.2136749999999998
.0913,0,1.211525
.09325,0,1.207225
.0952,0,1.205075
.09715,0,1.202925
.0991,0,1.1986249999999998
.10105,0,1.196475
.103,0,1.194325
.10495,0,1.192175
.1069,0,1.187875
.10885,0,1.1857250000000001
.1108,0,1.183575
.11275,0,1.179275
.1147,0,1.177125
.11665,0,1.1749749999999999
.1186,0,1.172825
.12055,0,1.168525
.1225,0,1.166375
.12445,0,1.164225
.1264,0,1.162075
.12835,0,1.157775
.1303,0,1.1556250000000001
.13225,0,1.153475
.1342,0,1.151325
.13615,0,1.147025
.1381,0,1.1448749999999999
.14005,0,1.142725
.142,0,1.138425
.14395,0,1.136275
.1459,0,1.134125
.14785,0,1.1298249999999999
.1498,0,1.127675
.15175,0,1.125525
.1537,0,1.123375
.15565,0,1.119075
.1576,0,1.1169250000000002
.15955,0,1.1147749999999998
.1615,0,1.110475
.16345,0,1.108325
.1654,0,1.106175
.16735,0,1.104025
.1693,0,1.0997249999999998
.17125,0,1.097575
.1732,0,1.095425
.17515,0,1.093275
.1771,0,1.088975
.17905,0,1.0868250000000002
.181,0,1.0846749999999998
.18295,0,1.080375
.1849,0,1.078225
.18685,0,1.076075
.1888,0,1.0717750000000001
.19075,0,1.069625
.1927,0,1.067475
.19465,0,1.063175
.1966,0,1.0610249999999999
.19855,0,1.058875
.2005,0,1.0567250000000001
.20245,0,1.052425
.2044,0,1.050275
.20635,0,1.048125
.2083,0,1.043825
.21025,0,1.0416750000000001
.2122,0,1.039525
.21415,0,1.037375
.2161,0,1.033075
.21805,0,1.0309249999999999
.22,0,1.028775
.22195,0,1.024475
.2239,0,1.022325
.22585,0,1.020175
.2278,0,1.0158749999999999
.22975,0,1.013725
.2317,0,1.0115750000000001
.23365,0,1.009425
.2356,0,1.005125
.23755,0,1.0029750000000002
.2395,0,1.000825
.24145,0,.996525
.2434,0,.994375
.24535,0,.9922249999999999
.2473,0,.990075
.24925,0,.9857750000000001
.2512,0,.983625
.25315,0,.9814750000000001
.2551,0,.9771749999999999
.25705,0,.975025
.259,0,.9728749999999999
.26095,0,.968575
.2629,0,.9664250000000001
.26485,0,.964275
.2668,0,.9621249999999999
.26875,0,.9578249999999999
.2707,0,.955675
.27265,0,.953525
.2746,0,.949225
.27655,0,.947075
.2785,0,.944925
.28045,0,.940625
.2824,0,.938475
.28435,0,.9363250000000001
.2863,0,.934175
.28825,0,.929875
.2902,0,.9277249999999999
.29215,0,.925575
.2941,0,.9212750000000001
.29605,0,.919125
.298,0,.9169750000000001
.29995,0,.9126749999999999
.3019,0,.910525
.30385,0,.9083749999999999
.3058,0,.9062250000000001
.30775,0,.9019250000000001
.3097,0,.899775
.31165,0,.897625
.3136,0,.8933249999999999
.31555,0,.891175
.3175,0,.889025
.31945,0,.884725
.3214,0,.882575
.32335,0,.880425
.3253,0,.876125
.32725,0,.873975
.3292,0,.8718250000000001
.33115,0,.869675
.3331,0,.865375
.33505,0,.8632249999999999
.337,0,.861075
.33895,0,.8567750000000001
.3409,0,.854625
.34285,0,.8524750000000001
.3448,0,.8481749999999999
.34675,0,.846025
.3487,0,.8438749999999999
.35065,0,.8417250000000001
.3526,0,.8374250000000001
.35455,0,.835275
.3565,0,.833125
.35845,0,.8288249999999999
.3604,0,.826675
.36235,0,.824525
.3643,0,.820225
.36625,0,.818075
.3682,0,.815925
.37015,0,.8137749999999999
.3721,0,.809475
.37405,0,.8073250000000001
.376,0,.805175
.37795,0,.800875
.3799,0,.7987249999999999
.38185,0,.796575
.3838,0,.7922750000000001
.38575,0,.790125
.3877,0,.7879750000000001
.38965,0,.7836749999999999
.3916,0,.781525
.39355,0,.7793749999999999
.3955,0,.777225
.39745,0,.7729250000000001
.3994,0,.770775
.40135,0,.768625
.4033,0,.7643249999999999
.40525,0,.762175
.4072,0,.760025
.40915,0,.755725
.4111,0,.753575
.41305,0,.751425
.415,0,.747125
.41695,0,.7449749999999999
.4189,0,.7428250000000001
.42085,0,.740675
.4228,0,.736375
.42475,0,.7342249999999999
.4267,0,.732075
.42865,0,.7277750000000001
.4306,0,.725625
.43255,0,.7234750000000001
.4345,0,.721325
.43645,0,.717025
.4384,0,.7148749999999999
.44035,0,.712725
.4423,0,.7084250000000001
.44425,0,.706275
.4462,0,.704125
.44815,0,.6998249999999999
.4501,0,.697675
.45205,0,.695525
.454,0,.6933750000000001
.45595,0,.689075
.4579,0,.686925
.45985,0,.6847749999999999
.4618,0,.6804749999999999
.46375,0,.6783250000000001
.4657,0,.676175
.46765,0,.671875
.4696,0,.6697249999999999
.47155,0,.667575
.4735,0,.6654249999999999
.47545,0,.661125
.4774,0,.6589750000000001
.47935,0,.656825
.4813,0,.652525
.48325,0,.6503749999999999
.4852,0,.648225
.48715,0,.6439250000000001
.4891,0,.641775
.49105,0,.639625
.493,0,.637475
.49495,0,.633175
.4969,0,.631025
.49885,0,.6288750000000001
.5008,0,.6245750000000001
.50275,0,.622425
.5047,0,.6202749999999999
.50665,0,.6159749999999999
.5086,0,.6138250000000001
.51055,0,.611675
.5125,0,.6095250000000001
.51445,0,.6052249999999999
.5164,0,.603075
.51835,0,.6009249999999999
.5203,0,.596625
.52225,0,.5944750000000001
.5242,0,.592325
.52615,0,.590175
.5281,0,.5858749999999999
.53005,0,.583725
.532,0,.581575
.53395,0,.577275
.5359,0,.575125
.53785,0,.572975
.5398,0,.5708249999999999
.54175,0,.566525
.5437,0,.5643750000000001
.54565,0,.562225
.5476,0,.557925
.54955,0,.5557749999999999
.5515,0,.553625
.55345,0,.5493250000000001
.5554,0,.547175
.55735,0,.5450250000000001
.5593,0,.5407249999999999
.56125,0,.538575
.5632,0,.5364249999999999
.56515,0,.534275
.5671,0,.5299750000000001
.56905,0,.527825
.571,0,.525675
.57295,0,.5213749999999999
.5749,0,.519225
.57685,0,.517075
.5788,0,.5149250000000001
.58075,0,.510625
.5827,0,.508475
.58465,0,.5063249999999999
.5866,0,.5020249999999999
.58855,0,.499875
.5905,0,.497725
.59245,0,.495575
.5944,0,.491275
.59635,0,.48912500000000003
.5983,0,.486975
.60025,0,.484825
.6022,0,.480525
.60415,0,.478375
.6061,0,.476225
.60805,0,.471925
.61,0,.469775
.61195,0,.467625
.6139,0,.463325
.61585,0,.461175
.6178,0,.459025
.61975,0,.45687500000000003
.6217,0,.452575
.62365,0,.450425
.6256,0,.448275
.62755,0,.443975
.6295,0,.441825
.63145,0,.439675
.6334,0,.437525
.63535,0,.43322499999999997
.6373,0,.431075
.63925,0,.428925
.6412,0,.42462500000000003
.64315,0,.422475
.6451,0,.420325
.64705,0,.418175
.649,0,.413875
.65095,0,.411725
.6529,0,.409575
.65485,0,.407425
.6568,0,.403125
.65875,0,.40097499999999997
.6607,0,.398825
.66265,0,.394525
.6646,0,.39237500000000003
.66655,0,.390225
.6685,0,.388075
.67045,0,.383775
.6724,0,.381625
.67435,0,.379475
.6763,0,.377325
.67825,0,.375175
.6802,0,.370875
.68215,0,.36872499999999997
.6841,0,.364425
.68605,0,.362275
.688,0,.36012500000000003
.68995,0,.357975
.6919,0,.353675
.69385,0,.351525
.6958,0,.349375
.69775,0,.347225
.6997,0,.342925
.70165,0,.340775
.7036,0,.338625
.70555,0,.33647499999999997
.7075,0,.332175
.70945,0,.330025
.7114,0,.327875
.71335,0,.325725
.7153,0,.321425
.71725,0,.319275
.7192,0,.317125
.72115,0,.314975
.7231,0,.31067500000000003
.72505,0,.308525
.727,0,.306375
.72895,0,.302075
.7309,0,.299925
.73285,0,.297775
.7348,0,.295625
.73675,0,.291325
.7387,0,.289175
.74065,0,.287025
.7426,0,.284875
.74455,0,.280575
.7465,0,.27842500000000003
.74845,0,.276275
.7504,0,.274125
.75235,0,.27197499999999997
.7543,0,.267675
.75625,0,.265525
.7582,0,.263375
.76015,0,.261225
.7621,0,.259075
.76405,0,.254775
.766,0,.252625
.76795,0,.250475
.7699,0,.246175
.77185,0,.244025
.7738,0,.241875
.77575,0,.239725
.7777,0,.235425
.77965,0,.233275
.7816,0,.231125
.78355,0,.22897499999999998
.7855,0,.224675
.78745,0,.222525
.7894,0,.220375
.79135,0,.218225
.7933,0,.21607500000000002
.79525,0,.211775
.7972,0,.209625
.79915,0,.20747500000000002
.8011,0,.20532499999999998
.80305,0,.201025
.805,0,.198875
.80695,0,.19672499999999998
.8089,0,.194575
.81085,0,.192425
.8128,0,.190275
.81475,0,.185975
.8167,0,.18382500000000002
.81865,0,.181675
.8206,0,.179525
.82255,0,.17522500000000002
.8245,0,.17307499999999998
.82645,0,.170925
.8284,0,.168775
.83035,0,.166625
.8323,0,.162325
.83425,0,.160175
.8362,0,.158025
.83815,0,.15587499999999999
.8401,0,.153725
.84205,0,.149425
.844,0,.147275
.84595,0,.145125
.8479,0,.14297500000000002
.84985,0,.140825
.8518,0,.138675
.85375,0,.136525
.8557,0,.13222499999999998
.85765,0,.130075
.8596,0,.127925
.86155,0,.125775
.8635,0,.12362500000000001
.86545,0,.121475
.8674,0,.11932499999999999
.86935,0,.117175
.8713,0,.117175
.87325,0,.11502499999999999
.8752,0,.112875
.87715,0,.11072499999999999
.8791,0,.11072499999999999
.88105,0,.108575
.883,0,.108575
.88495,0,.10642499999999999
.8869,0,.10642499999999999
.88885,0,.104275
.8908,0,.104275
.89275,0,.102125
.8947,0,.102125
.89665,0,.102125
.8986,0,.102125
.90055,0,.09997500000000001
.9025,0,.09997500000000001
.90445,0,.09997500000000001
.9064,0,.09997500000000001
.90835,0,.097825
.9103,0,.097825
.91225,0,.097825
.9142,0,.097825
.91615,0,.097825
.9181,0,.097825
.92005,0,.09567500000000001
.922,0,.09567500000000001
.92395,0,.09567500000000001
.9259,0,.09567500000000001
.92785,0,.09567500000000001
.9298,0,.09567500000000001
.93175,0,.09567500000000001
.9337,0,.09567500000000001
.93565,0,.093525
.9376,0,.093525
.93955,0,.093525
.9415,0,.093525
.94345,0,.093525
.9454,0,.093525
.94735,0,.093525
.9493,0,.093525
.95125,0,.093525
.9532,0,.093525
.95515,0,.093525
.9571,0,.093525
.95905,0,.093525
.961,0,.09137500000000001
.96295,0,.09137500000000001
.9649,0,.09137500000000001
.96685,0,.09137500000000001
.9688,0,.09137500000000001
.97075,0,.09137500000000001
.9727,0,.09137500000000001
.97465,0,.09137500000000001
.9766,0,.09137500000000001
.97855,0,.09137500000000001
.9805,0,.09137500000000001
.98245,0,.09137500000000001
.9844,0,.09137500000000001
.98635,0,.09137500000000001
.9883,0,.09137500000000001
.99025,0,.09137500000000001
.9922,0,.09137500000000001
.99415,0,.09137500000000001
.9961,0,.09137500000000001
.99805,0,.09137500000000001
1,0,.09137500000000001


==> Figures/issuance1D.csv <==
0.012531452451534666,0,0.24130808334920598
0.012545708938965307,0.002,0.24132263081078953
0.012545708938965307,0.004,0.24132292069721067
0.012545708938965307,0.006,0.24132320929982337
0.01255996542639595,0.008,0.24133775349452322
0.01255996542639595,0.01,0.24133804017441776
0.01255996542639595,0.012,0.24133832557098608
0.012574221913826593,0.014,0.24135286650541043
0.012574221913826593,0.016,0.24135314997922805
0.012574221913826593,0.018,0.24135343217020438
0.012588478401257234,0.02,0.24136796985086878
0.012588478401257234,0.022,0.24136825011904572
0.012588478401257234,0.024,0.24136852910486759
0.012602734888687878,0.026,0.24138306353819386
0.012602734888687878,0.028,0.2413833406011513
0.012602734888687878,0.03,0.24138361638224182
0.01261699137611852,0.032,0.24139814757455638
0.01261699137611852,0.034,0.24139842143270004
0.01261699137611852,0.036,0.24139869400946648
0.012631247863549163,0.038,0.2414132219669993
0.012631247863549163,0.04,0.2414134926207186
0.012631247863549163,0.042,0.24141376199355152
0.012645504350979804,0.044,0.24142828672243477
0.012645504350979804,0.046,0.24142855417210193
0.012645504350979804,0.048,0.24142882034137453
0.012659760838410446,0.05,0.24144334184764107
0.012659760838410446,0.052,0.24144360609361035
0.012659760838410446,0.054,0.24144386905967782
0.01267401732584109,0.056,0.24145838734925984
0.01267401732584109,0.058,0.24145864839186607
0.01267401732584109,0.06,0.24145890815506413
0.012688273813271731,0.062,0.2414734232337914
0.012688273813271731,0.064,0.2414736810733498
0.012688273813271731,0.066,0.2414739376339941
0.012702530300702375,0.068,0.24148844950759304
0.012702530300702375,0.07,0.2414887041443979
0.012702530300702375,0.072,0.24148895750278263
0.012716786788133016,0.074,0.24150346617687404
0.012716786788133016,0.076,0.24150371761119782
0.012716786788133016,0.078,0.2415039677675952
0.01273104327556366,0.08,0.24151847324769313
0.01273104327556366,0.082,0.2415187214797846
0.01273104327556366,0.084,0.24151896843444373
0.012745299762994301,0.086,0.24153347072595402
0.012745299762994301,0.088,0.24153371575603863
0.012745299762994301,0.09,0.24153395950918385
0.012759556250424943,0.092,0.24154845861740176
0.012759556250424943,0.094,0.24154870044567942
0.012759556250424943,0.096,0.24154894099750965
0.012773812737855586,0.098,0.24156343692761884
0.012773812737855586,0.1,0.2415636755542632
0.012773812737855586,0.102,0.2415639129049511
0.012788069225286228,0.104,0.241578405662021
0.012788069225286228,0.106,0.2415786410871777
0.012788069225286228,0.108,0.24157887523686772
0.012802325712716871,0.11,0.2415933648258528
0.012802325712716871,0.112,0.24159359704963934
0.012802325712716871,0.114,0.24159382799844684
0.012816582200147513,0.116,0.24160831442418376
0.012816582200147513,0.118,0.2416085434466873
0.012816582200147513,0.12,0.2416087711946974
0.012830838687578155,0.122,0.24162325446190336
0.012830838687578155,0.124,0.24162348028317962
0.012830838687578155,0.126,0.24162370483044546
0.012845095175008798,0.128,0.2416381849437166
0.012845095175008798,0.13,0.24163840756378868
0.012845095175008798,0.132,0.24163862891033056
0.01285935166243944,0.134,0.2416531058741395
0.01285935166243944,0.136,0.24165332529299613
0.01285935166243944,0.138,0.24165354343879986
0.012873608149870083,0.14,0.24166801725749365
0.012873608149870083,0.142,0.24166823347508817
0.012873608149870083,0.144,0.2416684484201034
0.012887864637300725,0.146,0.24168291909790157
0.012887864637300725,0.148,0.2416831321141502
0.012887864637300725,0.15,0.241683343858289
0.012902121124731367,0.152,0.241697811399281
0.012902121124731367,0.154,0.24169802121406134
0.01291637761216201,0.156,0.24171248628058242
0.01291637761216201,0.158,0.24171269416534025
0.01291637761216201,0.16,0.24171290077848948
0.012930634099592652,0.162,0.24172736271710327
0.012930634099592652,0.164,0.24172756739957196
0.012930634099592652,0.166,0.24172777081088548
0.012944890587023295,0.168,0.24174222962531094
0.012944890587023295,0.17,0.24174243110524776
0.012944890587023295,0.172,0.24174263131447757
0.012959147074453937,0.174,0.24175708700829465
0.012959147074453937,0.176,0.24175728528541218
0.012959147074453937,0.178,0.24175748229226443
0.01297340356188458,0.18,0.24177193486891263
0.01297340356188458,0.182,0.24177212994287667
0.01297340356188458,0.184,0.2417723237470106
0.012987660049315222,0.186,0.24178677320978548
0.012987660049315222,0.188,0.24178696508021322
0.012987660049315222,0.19,0.24178715568123912
0.013001916536745864,0.192,0.24180160203328976
0.013001916536745864,0.194,0.24180179069974803
0.013016173024176507,0.196,0.24181623461054866
0.013016173024176507,0.198,0.24181642134155193
0.013016173024176507,0.2,0.24181660680355516
0.013030429511607149,0.202,0.24183104761083585
0.013030429511607149,0.204,0.24183123113644067
0.013030429511607149,0.206,0.24183141339344857
0.013044685999037792,0.208,0.2418458510999418
0.013044685999037792,0.21,0.24184603141956074
0.013044685999037792,0.212,0.24184621047097632
0.013058942486468434,0.214,0.24186064507925792
0.013058942486468434,0.216,0.241860822192245
0.013058942486468434,0.218,0.24186099803741265
0.013073198973899075,0.22,0.2418754295498987
0.013073198973899075,0.222,0.24187560345554734
0.013073198973899075,0.224,0.24187577609375038
0.013087455461329719,0.226,0.24189020451269413
0.013087455461329719,0.228,0.24189037521023535
0.01310171194876036,0.23,0.24190480121241842
0.01310171194876036,0.232,0.24190496996818206
0.01310171194876036,0.234,0.2419051374567816
0.013115968436191004,0.236,0.24191956037101872
0.013115968436191004,0.238,0.24191972591659996
0.013115968436191004,0.24,0.24191989019535576
0.013130224923621646,0.242,0.24193431002343704
0.013130224923621646,0.244,0.24193447235787663
0.013130224923621646,0.246,0.24193463342581625
0.013144481411052289,0.248,0.2419490501693567
0.013144481411052289,0.25,0.24194920929162345
0.013144481411052289,0.252,0.24194936714770213
0.01315873789848293,0.254,0.2419637808081381
0.01315873789848293,0.256,0.24196393671712577
0.013172994385913572,0.258,0.24197834797824763
0.013172994385913572,0.26,0.2419785019388086
0.013172994385913572,0.262,0.24197865463333357
0.013187250873344216,0.264,0.24199306281548694
0.013187250873344216,0.266,0.24199321356005382
0.013187250873344216,0.268,0.2419933630388518
0.013201507360774857,0.27,0.24200776814296568
0.013201507360774857,0.272,0.24200791567020766
0.013201507360774857,0.274,0.2420080619319313
0.0132157638482055,0.276,0.24202246395874222
0.0132157638482055,0.278,0.24202260826724264
0.013230020335636142,0.28,0.24203700790675997
0.013230020335636142,0.282,0.24203715026050546
0.013230020335636142,0.284,0.24203729134875904
0.013244276823066784,0.286,0.24205168791386122
0.013244276823066784,0.288,0.24205182704556555
0.013244276823066784,0.29,0.24205196491197503
0.013258533310497428,0.292,0.24206635840285182
0.013258533310497428,0.294,0.2420664943108424
0.013258533310497428,0.296,0.24206662895371495
0.01327278979792807,0.298,0.24208101937034845
0.01327278979792807,0.3,0.2420811520528548
0.013287046285358713,0.302,0.24209554009216858
0.013287046285358713,0.304,0.24209567081255826
0.013287046285358713,0.306,0.24209580026770833
0.013301302772789354,0.308,0.24211018523432384
0.013301302772789354,0.31,0.242110312725267
0.013301302772789354,0.312,0.24211043895108328
0.013315559260219998,0.314,0.2421248208443926
0.013315559260219998,0.316,0.2421249451038271
0.01332981574765064,0.318,0.242139324626267
0.01332981574765064,0.32,0.2421394469173929
0.01332981574765064,0.322,0.2421395679431449
0.013344072235081281,0.324,0.24215394439277546
0.013344072235081281,0.326,0.242154063447888
0.013344072235081281,0.328,0.2421541812376676
0.013358328722511924,0.33,0.24216855461325565
0.013358328722511924,0.332,0.2421686704299725
0.013358328722511924,0.334,0.24216878498136987
0.013372585209942566,0.336,0.24218315528144294
0.013372585209942566,0.338,0.24218326785725855
0.01338684169737321,0.34,0.24219763579253806
0.01338684169737321,0.342,0.24219774639058078
0.01338684169737321,0.344,0.24219785572286207
0.013401098184803851,0.346,0.24221222058159136
0.013401098184803851,0.348,0.2422123279334057
0.013401098184803851,0.35,0.2422124340193874
0.013415354672234493,0.352,0.24222679579941625
0.013415354672234493,0.354,0.24222689990213256
0.013429611159665136,0.356,0.24224125932078414
0.013429611159665136,0.358,0.2422413614378307
0.013429611159665136,0.36,0.2422414622884385
0.013443867647095778,0.362,0.24225581862615428
0.013443867647095778,0.364,0.2422559174881031
0.013443867647095778,0.366,0.24225601508344663
0.013458124134526421,0.368,0.24227036833735627
0.013458124134526421,0.37,0.2422704639409378
0.013472380621957063,0.372,0.24228481483548314
0.013472380621957063,0.374,0.24228490844466666
0.013472380621957063,0.376,0.24228500078645607
0.013486637109387706,0.378,0.24229934859368626
0.013486637109387706,0.38,0.24229943893776681
0.013486637109387706,0.382,0.24229952801417948
0.013500893596818348,0.384,0.24231387273045732
0.013500893596818348,0.386,0.24231395980572532
0.01351515008424899,0.388,0.24232830216316759
0.01351515008424899,0.39,0.2423283872344039
0.01351515008424899,0.392,0.2423284710369795
0.013529406571679633,0.394,0.24234281029860655
0.013529406571679633,0.396,0.24234289209348814
0.013529406571679633,0.398,0.24234297261931534
0.013543663059110275,0.4,0.24235730878067333
0.013543663059110275,0.402,0.2423573872950076
0.013557919546540918,0.404,0.24237172109648553
0.013557919546540918,0.406,0.2423717975961669
0.013557919546540918,0.408,0.24237187282557388
0.01357217603397156,0.41,0.24238620352047813
0.01357217603397156,0.412,0.24238627673118573
0.01357217603397156,0.414,0.2423863486710911
0.013586432521402202,0.416,0.24240067625409523
0.013586432521402202,0.418,0.24240074617110569
0.013600689008832845,0.42,0.24241507139151508
0.013600689008832845,0.422,0.24241513928217376
0.013600689008832845,0.424,0.24241520590055657
0.013614945496263487,0.426,0.24242952800122336
0.013614945496263487,0.428,0.24242959258878852
0.013614945496263487,0.43,0.2424296559033999
0.01362920198369413,0.432,0.2424439748780647
0.01362920198369413,0.434,0.2424440361572285
0.013643458471124772,0.436,0.24245835276480748
0.013643458471124772,0.438,0.24245841200474366
0.013643458471124772,0.44,0.24245846996997053
0.013657714958555415,0.442,0.24247278344206125
0.013657714958555415,0.444,0.24247283936313513
0.013657714958555415,0.446,0.24247289400865382
0.013671971445986057,0.448,0.24248720433799695
0.013671971445986057,0.45,0.24248725693425735
0.013686227933416699,0.452,0.24250156489012945
0.013686227933416699,0.454,0.24250161543299886
0.013686227933416699,0.456,0.24250166469824377
0.013700484420847342,0.458,0.24251596950012178
0.013700484420847342,0.46,0.2425160167065466
0.013714740908277984,0.462,0.2425303191306311
0.013714740908277984,0.464,0.24253036427386404
0.013714740908277984,0.466,0.24253040813718463
0.013728997395708627,0.468,0.24254470739485576
0.013728997395708627,0.47,0.24254474918921218
0.013728997395708627,0.472,0.2425447897024909
0.013743253883139269,0.474,0.24255908578469915
0.013743253883139269,0.476,0.24255912422303222
0.01375751037056991,0.478,0.24257341791769224
0.01375751037056991,0.48,0.24257345427630053
0.01375751037056991,0.482,0.2425734893511684
0.013771766858000554,0.484,0.24258777985596913
0.013771766858000554,0.486,0.24258781284475378
0.013771766858000554,0.488,0.2425878445484075
0.013786023345431195,0.49,0.2426021318530883
0.013786023345431195,0.492,0.24260216146406996
0.013800279832861839,0.494,0.24261644636918345
0.013800279832861839,0.496,0.24261647388226754
0.013800279832861839,0.498,0.24261650010713998
0.01381453632029248,0.5,0.24263078179560696
0.01381453632029248,0.502,0.24263080591557842
0.01381453632029248,0.504,0.2426308287456953
0.013828792807723124,0.506,0.2426451072059464
0.013828792807723124,0.508,0.24264512792390477
0.013843049295153766,0.51,0.2426594039701338
0.013843049295153766,0.512,0.2426594225702184
0.013843049295153766,0.514,0.2426594398769006
0.013857305782584407,0.516,0.242673712676086
0.013857305782584407,0.518,0.24267372785718
0.01387156227001505,0.52,0.24268799823264323
0.01387156227001505,0.522,0.24268801128210019
0.01387156227001505,0.524,0.2426880230342825
0.013885818757445692,0.526,0.2427022901423329
0.013885818757445692,0.528,0.2427022997546775
0.013885818757445692,0.53,0.24270230806762344
0.013900075244876336,0.532,0.24271657189432214
0.013900075244876336,0.534,0.24271657805893046
0.013914331732306977,0.536,0.24273083944306706
0.013914331732306977,0.538,0.24273084345271623
0.013914331732306977,0.54,0.24273084615853333
0.01392858821973762,0.542,0.24274510423832388
0.01392858821973762,0.544,0.24274510478014386
0.01392858821973762,0.546,0.2427451040156658
0.013942844707168263,0.548,0.24275935877554708
0.013942844707168263,0.55,0.24275935583770158
0.013957101194598904,0.552,0.2427736081331898
0.013957101194598904,0.554,0.24277360301472234
0.013957101194598904,0.556,0.24277359658489442
0.013971357682029548,0.558,0.24278784553461982
0.013971357682029548,0.56,0.24278783691420283
0.013971357682029548,0.562,0.24278782697957407
0.01398561416946019,0.564,0.24280207256619873
0.01398561416946019,0.566,0.242802060430644
0.013999870656890833,0.568,0.24281630352779068
0.013999870656890833,0.57,0.2428162891833548
0.013999870656890833,0.572,0.24281627351893662
0.014014127144321474,0.574,0.2428305132240049
0.014014127144321474,0.576,0.2428304953397043
0.014014127144321474,0.578,0.24283047613213488
0.014028383631752116,0.58,0.24284471242584152
0.014028383631752116,0.582,0.2428446909869763
0.01404264011918276,0.584,0.24285892476256576
0.01404264011918276,0.586,0.2428589010836696
0.01404264011918276,0.588,0.24285887607493603
0.014056896606613401,0.59,0.24287310640675855
0.014056896606613401,0.592,0.24287307914583864
0.014056896606613401,0.594,0.24287305055130243
0.014071153094044045,0.596,0.2428872774179337
0.014071153094044045,0.598,0.24288724655859373
0.014085409581474686,0.6,0.24290147087457056
0.014085409581474686,0.602,0.24290143774082226
0.014085409581474686,0.604,0.24290140326598608
0.014099666068905328,0.606,0.2429156240805902
0.014099666068905328,0.608,0.24291558731789656
0.014099666068905328,0.61,0.24291554920977698
0.014113922556335971,0.612,0.24292976649921785
0.014113922556335971,0.614,0.24292972608927207
0.014113922556335971,0.616,0.2429296843293373
0.014128179043766613,0.618,0.24294389806887573
0.014128179043766613,0.62,0.24294385399260235
0.014142435531197256,0.622,0.24295806512903254
0.014142435531197256,0.624,0.2429580187254494
0.014142435531197256,0.626,0.24295797096296826
0.014156692018627898,0.628,0.24297217850745584
0.014156692018627898,0.63,0.242972128402173
0.014156692018627898,0.632,0.24297207693275885
0.014170948506058541,0.634,0.24298628085782728
0.014170948506058541,0.636,0.24298622702950473
0.014170948506058541,0.638,0.2429861718315469
0.014185204993489183,0.64,0.24300037210861583
0.014185204993489183,0.642,0.24300031453499765
0.014199461480919825,0.644,0.24301451214715358
0.014199461480919825,0.646,0.24301445218529094
0.014199461480919825,0.648,0.24301439084315885
0.014213717968350468,0.65,0.24302858475847078
0.014213717968350468,0.652,0.24302852101017777
0.014213717968350468,0.654,0.24302845587530153
0.01422797445578111,0.656,0.24304264606198986
0.01422797445578111,0.658,0.24304257850230085
0.01422797445578111,0.66,0.2430425095493855
0.014242230943211753,0.662,0.24305669597437252
0.014242230943211753,0.664,0.24305662457721913
0.014242230943211753,0.666,0.2430565517798483
0.014256487430642395,0.668,0.24307073440869567
0.014256487430642395,0.67,0.24307065914684733
0.014270743918073037,0.672,0.2430848390156834
0.014270743918073037,0.674,0.24308476127426576
0.014270743918073037,0.676,0.24308468211926554
0.01428500040550368,0.678,0.24309885813270227
0.01428500040550368,0.68,0.24309877647641803
0.01428500040550368,0.682,0.24309869339851486
0.014299256892934322,0.684,0.24311286551814337
0.014299256892934322,0.686,0.2431127799163024
0.014299256892934322,0.688,0.2431126928843765
0.014313513380364965,0.69,0.24312686107016152
0.014313513380364965,0.692,0.24312677149065234
0.014313513380364965,0.694,0.24312668047213648
0.014327769867795607,0.696,0.24314084468232977
0.014327769867795607,0.698,0.24314075109153566
0.014327769867795607,0.7,0.2431406560523285
0.01434202635522625,0.702,0.24315481624337681
0.01434202635522625,0.704,0.2431547186060849
0.01434202635522625,0.706,0.24315461951045844
0.014356282842656892,0.708,0.24316877563690273
0.014356282842656892,0.71,0.24316867391620606
0.014356282842656892,0.712,0.24316857072670503
0.014370539330087534,0.714,0.2431827227410723
0.014370539330087534,0.716,0.24318261689826384
0.014370539330087534,0.718,0.2431825095755956
0.014384795817518177,0.72,0.24319665742828128
0.014384795817518177,0.722,0.2431965474227372
0.014384795817518177,0.724,0.24319643592565313
0.014399052304948819,0.726,0.2432105795647933
0.014399052304948819,0.728,0.24321046535384716
0.014399052304948819,0.73,0.24321034963901222
0.014413308792379462,0.732,0.24322448901034405
0.014413308792379462,0.734,0.24322437054914858
0.014413308792379462,0.736,0.2432242505709995
0.014427565279810104,0.738,0.2432383856177097
0.014427565279810104,0.74,0.24323826285908579
0.014427565279810104,0.742,0.24323813856967497
0.014427565279810104,0.744,0.24323801274577236
0.014441821767240745,0.746,0.24325214212650434
0.014441821767240745,0.748,0.24325201347532896
0.014441821767240745,0.75,0.24325188327473507
0.014456078254671389,0.752,0.24326600818611532
0.014456078254671389,0.754,0.2432658751199294
0.014456078254671389,0.756,0.24326574048848665
0.01447033474210203,0.758,0.24327986086390616
0.01447033474210203,0.76,0.24327972332651193
0.01447033474210203,0.762,0.24327958420703855
0.01447033474210203,0.764,0.2432794435008099
0.014484591229532674,0.766,0.24329355790850718
0.014484591229532674,0.768,0.24329341424055972
0.014484591229532674,0.77,0.2432932689676196
0.014498847716963316,0.772,0.24330737866899557
0.014498847716963316,0.774,0.24330723038860402
0.014498847716963316,0.776,0.2433070804837973
0.014498847716963316,0.778,0.2433069289490431
0.014513104204393959,0.78,0.24332103243925418
0.014513104204393959,0.782,0.24332087783350076
0.014513104204393959,0.784,0.24332072157665902
0.0145273606918246,0.786,0.24333482016816513
0.0145273606918246,0.788,0.24333466078812005
0.0145273606918246,0.79,0.24333449973439877
0.0145273606918246,0.792,0.24333433700041632
0.014541617179255242,0.794,0.24334842910516907
0.014541617179255242,0.796,0.2433482631749933
0.014541617179255242,0.798,0.24334809553985318
0.014541617179255242,0.8,0.24334792619245516
0.014555873666685886,0.802,0.2433620116356055
0.014555873666685886,0.804,0.24336183901271222
0.014555873666685886,0.806,0.24336166465046144
0.014555873666685886,0.808,0.24336148854075135
0.014555873666685886,0.81,0.2433613106752696
0.014570130154116527,0.812,0.24337538766156952
0.014570130154116527,0.814,0.24337520641263133
0.014570130154116527,0.816,0.24337502337737554
0.014570130154116527,0.818,0.24337483854653066
0.01458438664154717,0.82,0.24338890842225502
0.01458438664154717,0.822,0.24338872011121807
0.01458438664154717,0.824,0.24338852997081115
0.01458438664154717,0.826,0.2433883379906548
0.01458438664154717,0.828,0.2433881441600778
0.014598643128977812,0.83,0.24340220496078355
0.014598643128977812,0.832,0.24340200751681904
0.014598643128977812,0.834,0.2434018081839264
0.014598643128977812,0.836,0.24340160695009758
0.014598643128977812,0.838,0.24340140380296824
0.014598643128977812,0.84,0.24340119872980406
0.014612899616408454,0.842,0.24341524821591962
0.014612899616408454,0.844,0.24341503934681738
0.014612899616408454,0.846,0.24341482850620783
0.014612899616408454,0.848,0.24341461567965966
0.014612899616408454,0.85,0.24341440085228533
0.014612899616408454,0.852,0.2434141840087203
0.014612899616408454,0.854,0.24341396513310246
0.014612899616408454,0.856,0.2434137442090495
0.014627156103839098,0.858,0.24342777773201627
0.014627156103839098,0.86,0.24342755271905478
0.014627156103839098,0.862,0.24342732559985972
0.014627156103839098,0.864,0.24342709635565948
0.014627156103839098,0.866,0.24342686496702945
0.014627156103839098,0.868,0.24342663141385948
0.014627156103839098,0.87,0.24342639567532162
0.014627156103839098,0.872,0.2434261577298341
0.014627156103839098,0.874,0.2434259175550243
0.014627156103839098,0.876,0.24342567512768837
0.014627156103839098,0.878,0.24342543042374878
0.014627156103839098,0.88,0.24342518341820932
0.014627156103839098,0.882,0.24342493408510693
0.014627156103839098,0.884,0.2434246823974603
0.014627156103839098,0.886,0.24342442832721464
0.014627156103839098,0.888,0.24342417184518408
0.014627156103839098,0.89,0.2434239129209883
0.014627156103839098,0.892,0.24342365152298612
0.014627156103839098,0.894,0.24342338761820406
0.014627156103839098,0.896,0.2434231211722594
0.014627156103839098,0.898,0.24342285214927814
0.014627156103839098,0.9,0.24342258051180696
0.014627156103839098,0.902,0.24342230622071823
0.014612899616408454,0.904,0.24340777280295905
0.014612899616408454,0.906,0.24340749315749766
0.014612899616408454,0.908,0.2434072107365366
0.014612899616408454,0.91,0.243406925493186
0.014612899616408454,0.912,0.24340663737828136
0.014598643128977812,0.914,0.24339208988933758
0.014598643128977812,0.916,0.24339179599117677
0.014598643128977812,0.918,0.2433914990656089
0.014598643128977812,0.92,0.24339119905274773
0.01458438664154717,0.922,0.24337663949889435
0.01458438664154717,0.924,0.24337633327045224
0.01458438664154717,0.926,0.24337602376204268
0.014570130154116527,0.928,0.24336145455260894
0.014570130154116527,0.93,0.24336113843761586
0.014555873666685886,0.932,0.24334656241348498
0.014555873666685886,0.934,0.2433462393955565
0.014541617179255242,0.936,0.24333165629600312
0.014541617179255242,0.938,0.24333132603747318
0.0145273606918246,0.94,0.2433167355582094
0.014513104204393959,0.942,0.2433021411875108
0.014513104204393959,0.944,0.24330179945648842
0.014498847716963316,0.946,0.24328719716620234
0.014484591229532674,0.948,0.24327259070749718
0.01447033474210203,0.95,0.24325797997668425
0.01447033474210203,0.952,0.2432576213809182
0.014456078254671389,0.954,0.24324300176761274
0.014441821767240745,0.956,0.243228377476141
0.014427565279810104,0.958,0.24321374834937223
0.014399052304948819,0.96,0.2431848577596028
0.014384795817518177,0.962,0.24317021849373044
0.014370539330087534,0.964,0.2431555738274529
0.01434202635522625,0.966,0.24312666706556643
0.014327769867795607,0.968,0.24311201098976026
0.014299256892934322,0.97,0.2430830923131279
0.014270743918073037,0.972,0.24305416723159098
0.014242230943211753,0.974,0.24302523544188812
0.014213717968350468,0.976,0.2429962965805026
0.014185204993489183,0.978,0.24296735021027652
0.014142435531197256,0.98,0.24292413935069346
0.014113922556335971,0.982,0.24289517644614098
0.014056896606613401,0.984,0.24283769140166217
0.014014127144321474,0.986,0.24279445289299664
0.013957101194598904,0.988,0.2427369469874993
0.013885818757445692,0.99,0.24266517251811018
0.01381453632029248,0.992,0.24259338451249732
0.013728997395708627,0.994,0.24250732444541373
0.013614945496263487,0.996,0.24239273297916564
0.013486637109387706,0.998,0.24226386211779136
0.012531452451534666,1,0.24130808334920212


==> Figures/issuance2D.csv <==
mu,lower,upper
-1.0222222222222221,1.9335335335335335,2.023823823823824
-1.0201201201201202,1.7793793793793793,2.0216216216216214
-1.018018018018018,1.6934934934934935,2.0194194194194193
-1.015915915915916,1.6296296296296295,2.015015015015015
-1.0138138138138137,1.5745745745745745,2.012812812812813
-1.0117117117117118,1.5283283283283284,2.0106106106106107
-1.0096096096096097,1.4842842842842843,2.0084084084084086
-1.0075075075075075,1.446846846846847,2.004004004004004
-1.0054054054054054,1.4094094094094094,2.001801801801802
-1.0033033033033032,1.3763763763763763,1.9995995995995997
-1.0012012012012013,1.3455455455455456,1.9973973973973973
-0.9990990990990991,1.3147147147147147,1.992992992992993
-0.996996996996997,1.286086086086086,1.9907907907907907
-0.9948948948948949,1.2574574574574575,1.9885885885885886
-0.9927927927927928,1.2332332332332332,1.9863863863863864
-0.9906906906906907,1.2068068068068067,1.981981981981982
-0.9885885885885886,1.1825825825825826,1.9797797797797798
-0.9864864864864865,1.1583583583583583,1.9775775775775777
-0.9843843843843844,1.1363363363363364,1.9753753753753753
-0.9822822822822823,1.112112112112112,1.970970970970971
-0.9801801801801802,1.09009009009009,1.9687687687687687
-0.9780780780780781,1.0702702702702702,1.9665665665665666
-0.975975975975976,1.0482482482482482,1.9643643643643645
-0.9738738738738739,1.0262262262262263,1.95995995995996
-0.9717717717717718,1.0064064064064064,1.9577577577577578
-0.9696696696696697,0.9843843843843844,1.9555555555555555
-0.9675675675675676,0.9645645645645645,1.9533533533533534
-0.9654654654654654,0.9447447447447448,1.9489489489489489
-0.9633633633633634,0.9227227227227227,1.9467467467467467
-0.9612612612612612,0.9029029029029029,1.9445445445445446
-0.9591591591591592,0.883083083083083,1.9423423423423423
-0.957057057057057,0.8632632632632633,1.937937937937938
-0.954954954954955,0.8412412412412412,1.9357357357357357
-0.9528528528528528,0.8214214214214214,1.9335335335335335
-0.9507507507507508,0.8016016016016017,1.929129129129129
-0.9486486486486486,0.7817817817817818,1.926926926926927
-0.9465465465465466,0.761961961961962,1.9247247247247248
-0.9444444444444444,0.7421421421421421,1.9225225225225224
-0.9423423423423424,0.7223223223223223,1.9181181181181182
-0.9402402402402402,0.7025025025025025,1.9159159159159158
-0.9381381381381382,0.6826826826826827,1.9137137137137137
-0.936036036036036,0.6606606606606606,1.9115115115115116
-0.933933933933934,0.6408408408408408,1.907107107107107
-0.9318318318318318,0.621021021021021,1.904904904904905
-0.9297297297297298,0.6012012012012012,1.9027027027027028
-0.9276276276276276,0.5813813813813814,1.8982982982982983
-0.9255255255255255,0.5615615615615616,1.8960960960960962
-0.9234234234234234,0.5417417417417417,1.8938938938938938
-0.9213213213213213,0.5219219219219219,1.8916916916916917
-0.9192192192192192,0.4998998998998999,1.8872872872872872
-0.9171171171171171,0.4800800800800801,1.885085085085085
-0.915015015015015,0.46026026026026023,1.882882882882883
-0.9129129129129129,0.43823823823823826,1.8784784784784785
-0.9108108108108108,0.4184184184184184,1.8762762762762764
-0.9087087087087087,0.3963963963963964,1.874074074074074
-0.9066066066066066,0.3743743743743744,1.8696696696696697
-0.9045045045045045,0.35455455455455454,1.8674674674674674
-0.9024024024024024,0.3325325325325325,1.8652652652652653
-0.9003003003003003,0.3105105105105105,1.8630630630630631
-0.8981981981981982,0.2884884884884885,1.8586586586586586
-0.8960960960960961,0.2664664664664665,1.8564564564564565
-0.893993993993994,0.24444444444444444,1.8542542542542542
-0.8918918918918919,0.22022022022022023,1.84984984984985
-0.8897897897897898,0.1981981981981982,1.8476476476476476
-0.8876876876876877,0.17617617617617617,1.8454454454454454
-0.8855855855855855,0.15635635635635636,1.8432432432432433
-0.8834834834834835,0.13653653653653652,1.8388388388388388
-0.8813813813813813,0.11671671671671671,1.8366366366366367
-0.8792792792792793,0.0990990990990991,1.8344344344344343
-0.8771771771771771,0.08148148148148149,1.83003003003003
-0.8750750750750751,0.06826826826826826,1.827827827827828
-0.8729729729729729,0.055055055055055056,1.8256256256256256
-0.8708708708708709,0.044044044044044044,1.8212212212212213
-0.8687687687687687,0.03523523523523524,1.819019019019019
-0.8666666666666667,0.028628628628628628,1.8168168168168168
-0.8645645645645645,0.022022022022022022,1.8124124124124124
-0.8624624624624625,0.01761761761761762,1.8102102102102102
-0.8603603603603603,0.013213213213213212,1.808008008008008
-0.8582582582582583,0.00880880880880881,1.8058058058058057
-0.8561561561561561,0.006606606606606606,1.8014014014014015
-0.8540540540540541,0.0022022022022022024,1.7991991991991991
-0.851951951951952,0,1.796996996996997
-0.8498498498498499,0,1.7925925925925925
-0.8477477477477477,0,1.7903903903903904
-0.8456456456456456,0,1.7881881881881883
-0.8435435435435436,0,1.7837837837837838
-0.8414414414414414,0,1.7815815815815816
-0.8393393393393394,0,1.7793793793793793
-0.8372372372372372,0,1.774974974974975
-0.8351351351351352,0,1.7727727727727727
-0.833033033033033,0,1.7705705705705705
-0.830930930930931,0,1.766166166166166
-0.8288288288288288,0,1.763963963963964
-0.8267267267267268,0,1.7617617617617618
-0.8246246246246246,0,1.7573573573573573
-0.8225225225225226,0,1.7551551551551552
-0.8204204204204204,0,1.752952952952953
-0.8183183183183184,0,1.7485485485485486
-0.8162162162162162,0,1.7463463463463464
-0.8141141141141142,0,1.744144144144144
-0.812012012012012,0,1.741941941941942
-0.80990990990991,0,1.7375375375375375
-0.8078078078078078,0,1.7353353353353353
-0.8057057057057057,0,1.7331331331331332
-0.8036036036036036,0,1.7287287287287287
-0.8015015015015015,0,1.7265265265265266
-0.7993993993993994,0,1.7243243243243243
-0.7972972972972973,0,1.71991991991992
-0.7951951951951952,0,1.7177177177177176
-0.7930930930930931,0,1.7155155155155155
-0.790990990990991,0,1.711111111111111
-0.7888888888888889,0,1.708908908908909
-0.7867867867867868,0,1.7067067067067068
-0.7846846846846847,0,1.7023023023023023
-0.7825825825825826,0,1.7001001001001002
-0.7804804804804805,0,1.6978978978978978
-0.7783783783783784,0,1.6934934934934935
-0.7762762762762763,0,1.6912912912912912
-0.7741741741741742,0,1.689089089089089
-0.7720720720720721,0,1.6846846846846846
-0.76996996996997,0,1.6824824824824824
-0.7678678678678679,0,1.6802802802802803
-0.7657657657657657,0,1.6758758758758758
-0.7636636636636637,0,1.6736736736736737
-0.7615615615615615,0,1.6714714714714716
-0.7594594594594595,0,1.667067067067067
-0.7573573573573573,0,1.664864864864865
-0.7552552552552553,0,1.6604604604604605
-0.7531531531531531,0,1.6582582582582583
-0.7510510510510511,0,1.656056056056056
-0.7489489489489489,0,1.6516516516516517
-0.7468468468468469,0,1.6494494494494494
-0.7447447447447447,0,1.6472472472472472
-0.7426426426426427,0,1.6428428428428428
-0.7405405405405405,0,1.6406406406406406
-0.7384384384384385,0,1.6384384384384385
-0.7363363363363363,0,1.634034034034034
-0.7342342342342343,0,1.631831831831832
-0.7321321321321321,0,1.6296296296296295
-0.73003003003003,0,1.6252252252252253
-0.7279279279279279,0,1.623023023023023
-0.7258258258258258,0,1.6208208208208208
-0.7237237237237237,0,1.6164164164164163
-0.7216216216216216,0,1.6142142142142142
-0.7195195195195195,0,1.612012012012012
-0.7174174174174174,0,1.6076076076076076
-0.7153153153153153,0,1.6054054054054054
-0.7132132132132132,0,1.6032032032032033
-0.7111111111111111,0,1.5987987987987988
-0.709009009009009,0,1.5965965965965967
-0.7069069069069069,0,1.5921921921921922
-0.7048048048048048,0,1.58998998998999
-0.7027027027027027,0,1.5877877877877877
-0.7006006006006006,0,1.5833833833833835
-0.6984984984984985,0,1.5811811811811811
-0.6963963963963964,0,1.578978978978979
-0.6942942942942943,0,1.5745745745745745
-0.6921921921921922,0,1.5723723723723724
-0.69009009009009,0,1.5701701701701702
-0.687987987987988,0,1.5657657657657658
-0.6858858858858858,0,1.5635635635635636
-0.6837837837837838,0,1.5613613613613613
-0.6816816816816816,0,1.556956956956957
-0.6795795795795796,0,1.5547547547547547
-0.6774774774774774,0,1.5503503503503504
-0.6753753753753754,0,1.548148148148148
-0.6732732732732732,0,1.545945945945946
-0.6711711711711712,0,1.5415415415415414
-0.669069069069069,0,1.5393393393393393
-0.666966966966967,0,1.5371371371371372
-0.6648648648648648,0,1.5327327327327327
-0.6627627627627628,0,1.5305305305305306
-0.6606606606606606,0,1.5283283283283284
-0.6585585585585586,0,1.523923923923924
-0.6564564564564564,0,1.5217217217217218
-0.6543543543543544,0,1.5173173173173173
-0.6522522522522523,0,1.5151151151151152
-0.6501501501501501,0,1.5129129129129129
-0.648048048048048,0,1.5085085085085086
-0.6459459459459459,0,1.5063063063063062
-0.6438438438438439,0,1.5041041041041041
-0.6417417417417417,0,1.4996996996996996
-0.6396396396396397,0,1.4974974974974975
-0.6375375375375375,0,1.4952952952952954
-0.6354354354354355,0,1.4908908908908909
-0.6333333333333333,0,1.4886886886886888
-0.6312312312312313,0,1.4842842842842843
-0.6291291291291291,0,1.4820820820820821
-0.6270270270270271,0,1.4798798798798798
-0.6249249249249249,0,1.4754754754754755
-0.6228228228228229,0,1.4732732732732732
-0.6207207207207207,0,1.471071071071071
-0.6186186186186187,0,1.4666666666666666
-0.6165165165165165,0,1.4644644644644644
-0.6144144144144145,0,1.4622622622622623
-0.6123123123123123,0,1.4578578578578578
-0.6102102102102102,0,1.4556556556556557
-0.6081081081081081,0,1.4512512512512512
-0.606006006006006,0,1.449049049049049
-0.6039039039039039,0,1.446846846846847
-0.6018018018018018,0,1.4424424424424425
-0.5996996996996997,0,1.4402402402402403
-0.5975975975975976,0,1.438038038038038
-0.5954954954954955,0,1.4336336336336337
-0.5933933933933934,0,1.4314314314314314
-0.5912912912912913,0,1.427027027027027
-0.5891891891891892,0,1.4248248248248248
-0.5870870870870871,0,1.4226226226226226
-0.584984984984985,0,1.4182182182182181
-0.5828828828828829,0,1.416016016016016
-0.5807807807807808,0,1.4138138138138139
-0.5786786786786787,0,1.4094094094094094
-0.5765765765765766,0,1.4072072072072073
-0.5744744744744745,0,1.4028028028028028
-0.5723723723723724,0,1.4006006006006007
-0.5702702702702702,0,1.3983983983983983
-0.5681681681681682,0,1.393993993993994
-0.566066066066066,0,1.3917917917917917
-0.563963963963964,0,1.3895895895895896
-0.5618618618618618,0,1.385185185185185
-0.5597597597597598,0,1.382982982982983
-0.5576576576576576,0,1.3785785785785787
-0.5555555555555556,0,1.3763763763763763
-0.5534534534534534,0,1.3741741741741742
-0.5513513513513514,0,1.3697697697697697
-0.5492492492492492,0,1.3675675675675676
-0.5471471471471472,0,1.3653653653653655
-0.545045045045045,0,1.360960960960961
-0.542942942942943,0,1.3587587587587588
-0.5408408408408408,0,1.3543543543543544
-0.5387387387387388,0,1.3521521521521522
-0.5366366366366366,0,1.3499499499499499
-0.5345345345345346,0,1.3455455455455456
-0.5324324324324324,0,1.3433433433433433
-0.5303303303303303,0,1.3411411411411411
-0.5282282282282282,0,1.3367367367367367
-0.5261261261261261,0,1.3345345345345345
-0.524024024024024,0,1.33013013013013
-0.5219219219219219,0,1.327927927927928
-0.5198198198198198,0,1.3257257257257258
-0.5177177177177177,0,1.3213213213213213
-0.5156156156156156,0,1.3191191191191192
-0.5135135135135135,0,1.3147147147147147
-0.5114114114114114,0,1.3125125125125126
-0.5093093093093093,0,1.3103103103103102
-0.5072072072072072,0,1.305905905905906
-0.5051051051051051,0,1.3037037037037038
-0.503003003003003,0,1.3015015015015015
-0.5009009009009009,0,1.2970970970970972
-0.4987987987987988,0,1.2948948948948948
-0.4966966966966967,0,1.2904904904904906
-0.4945945945945946,0,1.2882882882882882
-0.4924924924924925,0,1.286086086086086
-0.4903903903903904,0,1.2816816816816816
-0.4882882882882883,0,1.2794794794794795
-0.4861861861861862,0,1.2772772772772774
-0.4840840840840841,0,1.2728728728728729
-0.481981981981982,0,1.2706706706706707
-0.4798798798798799,0,1.2662662662662663
-0.4777777777777778,0,1.2640640640640641
-0.4756756756756757,0,1.2618618618618618
-0.47357357357357355,0,1.2574574574574575
-0.47147147147147145,0,1.2552552552552552
-0.46936936936936935,0,1.253053053053053
-0.46726726726726725,0,1.2486486486486486
-0.46516516516516515,0,1.2464464464464464
-0.46306306306306305,0,1.242042042042042
-0.46096096096096095,0,1.2398398398398398
-0.45885885885885885,0,1.2376376376376377
-0.45675675675675675,0,1.2332332332332332
-0.45465465465465466,0,1.231031031031031
-0.45255255255255256,0,1.2266266266266266
-0.45045045045045046,0,1.2244244244244245
-0.44834834834834836,0,1.2222222222222223
-0.44624624624624626,0,1.2178178178178178
-0.44414414414414416,0,1.2156156156156157
-0.44204204204204206,0,1.2134134134134134
-0.43993993993993996,0,1.209009009009009
-0.43783783783783786,0,1.2068068068068067
-0.43573573573573576,0,1.2024024024024025
-0.4336336336336336,0,1.2002002002002001
-0.4315315315315315,0,1.197997997997998
-0.4294294294294294,0,1.1935935935935935
-0.4273273273273273,0,1.1913913913913914
-0.4252252252252252,0,1.1891891891891893
-0.4231231231231231,0,1.1847847847847848
-0.421021021021021,0,1.1825825825825826
-0.4189189189189189,0,1.1781781781781782
-0.4168168168168168,0,1.175975975975976
-0.4147147147147147,0,1.1737737737737737
-0.4126126126126126,0,1.1693693693693694
-0.4105105105105105,0,1.167167167167167
-0.4084084084084084,0,1.164964964964965
-0.4063063063063063,0,1.1605605605605605
-0.4042042042042042,0,1.1583583583583583
-0.4021021021021021,0,1.153953953953954
-0.4,0,1.1517517517517517
-0.3978978978978979,0,1.1495495495495496
-0.39579579579579577,0,1.145145145145145
-0.39369369369369367,0,1.142942942942943
-0.39159159159159157,0,1.1385385385385385
-0.38948948948948947,0,1.1363363363363364
-0.38738738738738737,0,1.1341341341341342
-0.3852852852852853,0,1.1297297297297297
-0.3831831831831832,0,1.1275275275275276
-0.3810810810810811,0,1.1253253253253253
-0.378978978978979,0,1.120920920920921
-0.3768768768768769,0,1.1187187187187186
-0.3747747747747748,0,1.1143143143143144
-0.3726726726726727,0,1.112112112112112
-0.3705705705705706,0,1.10990990990991
-0.3684684684684685,0,1.1055055055055054
-0.3663663663663664,0,1.1033033033033033
-0.3642642642642643,0,1.1011011011011012
-0.3621621621621622,0,1.0966966966966967
-0.3600600600600601,0,1.0944944944944945
-0.357957957957958,0,1.09009009009009
-0.35585585585585583,0,1.087887887887888
-0.35375375375375373,0,1.0856856856856856
-0.35165165165165163,0,1.0812812812812813
-0.34954954954954953,0,1.0790790790790792
-0.34744744744744743,0,1.0768768768768768
-0.34534534534534533,0,1.0724724724724726
-0.34324324324324323,0,1.0702702702702702
-0.34114114114114114,0,1.065865865865866
-0.33903903903903904,0,1.0636636636636636
-0.33693693693693694,0,1.0614614614614615
-0.33483483483483484,0,1.057057057057057
-0.33273273273273274,0,1.0548548548548549
-0.33063063063063064,0,1.0526526526526527
-0.32852852852852854,0,1.0482482482482482
-0.32642642642642644,0,1.0460460460460461
-0.32432432432432434,0,1.0416416416416416
-0.32222222222222224,0,1.0394394394394395
-0.32012012012012014,0,1.0372372372372372
-0.31801801801801804,0,1.032832832832833
-0.3159159159159159,0,1.0306306306306305
-0.3138138138138138,0,1.0284284284284284
-0.3117117117117117,0,1.024024024024024
-0.3096096096096096,0,1.0218218218218218
-0.3075075075075075,0,1.0196196196196197
-0.3054054054054054,0,1.0152152152152152
-0.3033033033033033,0,1.013013013013013
-0.3012012012012012,0,1.0086086086086086
-0.2990990990990991,0,1.0064064064064064
-0.296996996996997,0,1.0042042042042043
-0.2948948948948949,0,0.9997997997997998
-0.2927927927927928,0,0.9975975975975976
-0.2906906906906907,0,0.9953953953953953
-0.2885885885885886,0,0.990990990990991
-0.2864864864864865,0,0.9887887887887888
-0.2843843843843844,0,0.9843843843843844
-0.2822822822822823,0,0.9821821821821822
-0.2801801801801802,0,0.97997997997998
-0.27807807807807805,0,0.9755755755755756
-0.27597597597597595,0,0.9733733733733734
-0.27387387387387385,0,0.9711711711711711
-0.27177177177177175,0,0.9667667667667668
-0.26966966966966965,0,0.9645645645645645
-0.26756756756756755,0,0.9623623623623624
-0.26546546546546546,0,0.9579579579579579
-0.26336336336336336,0,0.9557557557557558
-0.26126126126126126,0,0.9513513513513514
-0.25915915915915916,0,0.9491491491491492
-0.25705705705705706,0,0.9469469469469469
-0.25495495495495496,0,0.9425425425425425
-0.25285285285285286,0,0.9403403403403403
-0.25075075075075076,0,0.9381381381381382
-0.24864864864864866,0,0.9337337337337337
-0.24654654654654654,0,0.9315315315315316
-0.24444444444444444,0,0.9293293293293293
-0.24234234234234234,0,0.924924924924925
-0.24024024024024024,0,0.9227227227227227
-0.23813813813813814,0,0.9183183183183183
-0.23603603603603604,0,0.9161161161161161
-0.23393393393393394,0,0.913913913913914
-0.23183183183183184,0,0.9095095095095095
-0.22972972972972974,0,0.9073073073073074
-0.22762762762762762,0,0.9051051051051051
-0.22552552552552552,0,0.9007007007007007
-0.22342342342342342,0,0.8984984984984985
-0.22132132132132132,0,0.8962962962962963
-0.21921921921921922,0,0.8918918918918919
-0.21711711711711712,0,0.8896896896896896
-0.21501501501501502,0,0.8852852852852853
-0.21291291291291292,0,0.883083083083083
-0.21081081081081082,0,0.8808808808808809
-0.2087087087087087,0,0.8764764764764765
-0.2066066066066066,0,0.8742742742742743
-0.2045045045045045,0,0.872072072072072
-0.2024024024024024,0,0.8676676676676677
-0.2003003003003003,0,0.8654654654654654
-0.1981981981981982,0,0.8632632632632633
-0.1960960960960961,0,0.8588588588588588
-0.193993993993994,0,0.8566566566566567
-0.1918918918918919,0,0.8544544544544544
-0.1897897897897898,0,0.8500500500500501
-0.18768768768768768,0,0.8478478478478478
-0.18558558558558558,0,0.8456456456456456
-0.18348348348348348,0,0.8412412412412412
-0.18138138138138138,0,0.8390390390390391
-0.17927927927927928,0,0.8346346346346346
-0.17717717717717718,0,0.8324324324324325
-0.17507507507507508,0,0.8302302302302302
-0.17297297297297298,0,0.8258258258258259
-0.17087087087087088,0,0.8236236236236236
-0.16876876876876876,0,0.8214214214214214
-0.16666666666666666,0,0.817017017017017
-0.16456456456456456,0,0.8148148148148148
-0.16246246246246246,0,0.8126126126126126
-0.16036036036036036,0,0.8082082082082082
-0.15825825825825826,0,0.806006006006006
-0.15615615615615616,0,0.8038038038038038
-0.15405405405405406,0,0.7993993993993994
-0.15195195195195196,0,0.7971971971971972
-0.14984984984984984,0,0.794994994994995
-0.14774774774774774,0,0.7905905905905906
-0.14564564564564564,0,0.7883883883883884
-0.14354354354354354,0,0.7861861861861862
-0.14144144144144144,0,0.7817817817817818
-0.13933933933933934,0,0.7795795795795796
-0.13723723723723724,0,0.7773773773773773
-0.13513513513513514,0,0.772972972972973
-0.13303303303303304,0,0.7707707707707707
-0.13093093093093094,0,0.7685685685685686
-0.12882882882882882,0,0.7641641641641642
-0.12672672672672672,0,0.761961961961962
-0.12462462462462462,0,0.7597597597597597
-0.12252252252252252,0,0.7553553553553554
-0.12042042042042042,0,0.7531531531531531
-0.11831831831831832,0,0.750950950950951
-0.11621621621621622,0,0.7465465465465465
-0.11411411411411411,0,0.7443443443443444
-0.11201201201201201,0,0.7421421421421421
-0.10990990990990991,0,0.7377377377377378
-0.10780780780780781,0,0.7355355355355355
-0.1057057057057057,0,0.7333333333333333
-0.1036036036036036,0,0.7289289289289289
-0.1015015015015015,0,0.7267267267267268
-0.0993993993993994,0,0.7245245245245245
-0.0972972972972973,0,0.7201201201201202
-0.09519519519519519,0,0.7179179179179179
-0.09309309309309309,0,0.7157157157157157
-0.09099099099099099,0,0.7113113113113113
-0.08888888888888889,0,0.7091091091091091
-0.0867867867867868,0,0.7069069069069069
-0.08468468468468468,0,0.7025025025025025
-0.08258258258258258,0,0.7003003003003003
-0.08048048048048048,0,0.6980980980980981
-0.07837837837837838,0,0.6936936936936937
-0.07627627627627627,0,0.6914914914914915
-0.07417417417417417,0,0.6892892892892893
-0.07207207207207207,0,0.6848848848848849
-0.06996996996996997,0,0.6826826826826827
-0.06786786786786787,0,0.6804804804804805
-0.06576576576576576,0,0.6760760760760761
-0.06366366366366366,0,0.6738738738738739
-0.06156156156156156,0,0.6716716716716716
-0.05945945945945946,0,0.6694694694694695
-0.05735735735735736,0,0.665065065065065
-0.05525525525525526,0,0.6628628628628629
-0.05315315315315315,0,0.6606606606606606
-0.05105105105105105,0,0.6562562562562563
-0.048948948948948946,0,0.654054054054054
-0.04684684684684685,0,0.6518518518518519
-0.04474474474474475,0,0.6474474474474474
-0.04264264264264264,0,0.6452452452452453
-0.04054054054054054,0,0.643043043043043
-0.03843843843843844,0,0.6386386386386387
-0.03633633633633634,0,0.6364364364364364
-0.03423423423423423,0,0.6342342342342342
-0.03213213213213213,0,0.6320320320320321
-0.03003003003003003,0,0.6276276276276276
-0.027927927927927927,0,0.6254254254254255
-0.025825825825825825,0,0.6232232232232232
-0.023723723723723725,0,0.6188188188188188
-0.021621621621621623,0,0.6166166166166166
-0.01951951951951952,0,0.6144144144144145
-0.017417417417417418,0,0.61001001001001
-0.015315315315315315,0,0.6078078078078079
-0.013213213213213212,0,0.6056056056056056
-0.011111111111111112,0,0.6034034034034034
-0.009009009009009009,0,0.598998998998999
-0.006906906906906907,0,0.5967967967967968
-0.004804804804804805,0,0.5945945945945946
-0.002702702702702703,0,0.5901901901901901
-0.0006006006006006006,0,0.587987987987988
0.0015015015015015015,0,0.5857857857857858
0.0036036036036036037,0,0.5835835835835835
0.005705705705705706,0,0.5791791791791792
0.007807807807807808,0,0.576976976976977
0.00990990990990991,0,0.5747747747747748
0.012012012012012012,0,0.5703703703703704
0.014114114114114115,0,0.5681681681681682
0.016216216216216217,0,0.5659659659659659
0.01831831831831832,0,0.5637637637637638
0.02042042042042042,0,0.5593593593593593
0.02252252252252252,0,0.5571571571571572
0.024624624624624624,0,0.554954954954955
0.026726726726726727,0,0.5505505505505506
0.02882882882882883,0,0.5483483483483483
0.030930930930930932,0,0.5461461461461461
0.03303303303303303,0,0.543943943943944
0.03513513513513514,0,0.5395395395395396
0.037237237237237236,0,0.5373373373373374
0.03933933933933934,0,0.5351351351351351
0.04144144144144144,0,0.532932932932933
0.04354354354354354,0,0.5285285285285285
0.04564564564564565,0,0.5263263263263264
0.047747747747747746,0,0.5241241241241241
0.04984984984984985,0,0.5197197197197198
0.05195195195195195,0,0.5175175175175175
0.05405405405405406,0,0.5153153153153153
0.056156156156156156,0,0.5131131131131131
0.058258258258258255,0,0.5087087087087087
0.06036036036036036,0,0.5065065065065065
0.06246246246246246,0,0.5043043043043043
0.06456456456456457,0,0.5021021021021022
0.06666666666666667,0,0.49769769769769767
0.06876876876876876,0,0.4954954954954955
0.07087087087087086,0,0.4932932932932933
0.07297297297297298,0,0.4910910910910911
0.07507507507507508,0,0.4866866866866867
0.07717717717717718,0,0.4844844844844845
0.07927927927927927,0,0.48228228228228226
0.08138138138138139,0,0.4800800800800801
0.08348348348348349,0,0.4756756756756757
0.08558558558558559,0,0.47347347347347346
0.08768768768768768,0,0.4712712712712713
0.08978978978978978,0,0.4690690690690691
0.0918918918918919,0,0.46466466466466466
0.093993993993994,0,0.4624624624624625
0.0960960960960961,0,0.46026026026026023
0.0981981981981982,0,0.45805805805805805
0.1003003003003003,0,0.4536536536536537
0.1024024024024024,0,0.45145145145145144
0.1045045045045045,0,0.44924924924924925
0.1066066066066066,0,0.44704704704704706
0.1087087087087087,0,0.4448448448448448
0.11081081081081082,0,0.44044044044044045
0.11291291291291292,0,0.43823823823823826
0.11501501501501502,0,0.436036036036036
0.11711711711711711,0,0.43383383383383384
0.11921921921921921,0,0.4294294294294294
0.12132132132132133,0,0.4272272272272272
0.12342342342342343,0,0.42502502502502504
0.12552552552552554,0,0.4228228228228228
0.12762762762762764,0,0.4206206206206206
0.12972972972972974,0,0.41621621621621624
0.13183183183183184,0,0.414014014014014
0.13393393393393394,0,0.4118118118118118
0.13603603603603603,0,0.4096096096096096
0.13813813813813813,0,0.4074074074074074
0.14024024024024023,0,0.403003003003003
0.14234234234234233,0,0.4008008008008008
0.14444444444444443,0,0.3985985985985986
0.14654654654654656,0,0.3963963963963964
0.14864864864864866,0,0.391991991991992
0.15075075075075076,0,0.3897897897897898
0.15285285285285286,0,0.3875875875875876
0.15495495495495495,0,0.38538538538538536
0.15705705705705705,0,0.3831831831831832
0.15915915915915915,0,0.380980980980981
0.16126126126126125,0,0.37657657657657656
0.16336336336336335,0,0.3743743743743744
0.16546546546546548,0,0.3721721721721722
0.16756756756756758,0,0.36996996996996995
0.16966966966966968,0,0.36776776776776776
0.17177177177177178,0,0.3633633633633634
0.17387387387387387,0,0.36116116116116115
0.17597597597597597,0,0.35895895895895896
0.17807807807807807,0,0.3567567567567568
0.18018018018018017,0,0.35455455455455454
0.18228228228228227,0,0.35235235235235235
0.1843843843843844,0,0.3479479479479479
0.1864864864864865,0,0.34574574574574574
0.1885885885885886,0,0.34354354354354355
0.1906906906906907,0,0.34134134134134136
0.1927927927927928,0,0.3391391391391391
0.1948948948948949,0,0.33693693693693694
0.196996996996997,0,0.3325325325325325
0.1990990990990991,0,0.3303303303303303
0.2012012012012012,0,0.32812812812812814
0.2033033033033033,0,0.32592592592592595
0.20540540540540542,0,0.3237237237237237
0.20750750750750752,0,0.3215215215215215
0.20960960960960962,0,0.3171171171171171
0.21171171171171171,0,0.3149149149149149
0.2138138138138138,0,0.3127127127127127
0.2159159159159159,0,0.3105105105105105
0.218018018018018,0,0.3083083083083083
0.2201201201201201,0,0.3061061061061061
0.2222222222222222,0,0.3039039039039039
0.22432432432432434,0,0.2994994994994995
0.22642642642642644,0,0.2972972972972973
0.22852852852852854,0,0.2950950950950951
0.23063063063063063,0,0.2928928928928929
0.23273273273273273,0,0.2906906906906907
0.23483483483483483,0,0.2884884884884885
0.23693693693693693,0,0.2862862862862863
0.23903903903903903,0,0.2840840840840841
0.24114114114114113,0,0.2818818818818819
0.24324324324324326,0,0.2774774774774775
0.24534534534534536,0,0.2752752752752753
0.24744744744744746,0,0.27307307307307305
0.24954954954954955,0,0.27087087087087086
0.25165165165165165,0,0.2686686686686687
0.25375375375375375,0,0.2664664664664665
0.25585585585585585,0,0.26426426426426425
0.25795795795795795,0,0.26206206206206206
0.26006006006006005,0,0.2598598598598599
0.26216216216216215,0,0.25765765765765763
0.26426426426426425,0,0.25325325325325326
0.26636636636636635,0,0.2510510510510511
0.26846846846846845,0,0.24884884884884884
0.27057057057057055,0,0.24664664664664665
0.2726726726726727,0,0.24444444444444444
0.2747747747747748,0,0.24224224224224225
0.2768768768768769,0,0.24004004004004004
0.278978978978979,0,0.23783783783783785
0.2810810810810811,0,0.23563563563563564
0.2831831831831832,0,0.23343343343343342
0.2852852852852853,0,0.23123123123123124
0.2873873873873874,0,0.22902902902902902
0.2894894894894895,0,0.22682682682682684
0.2915915915915916,0,0.22462462462462462
0.2936936936936937,0,0.2224224224224224
0.2957957957957958,0,0.22022022022022023
0.2978978978978979,0,0.218018018018018
0.3,0,0.21581581581581583
0.3021021021021021,0,0.2136136136136136
0.3042042042042042,0,0.2092092092092092
0.3063063063063063,0,0.207007007007007
0.3084084084084084,0,0.2048048048048048
0.3105105105105105,0,0.2026026026026026
0.31261261261261264,0,0.2004004004004004
0.31471471471471474,0,0.1981981981981982
0.31681681681681684,0,0.195995995995996
0.31891891891891894,0,0.1937937937937938
0.32102102102102104,0,0.1915915915915916
0.32312312312312313,0,0.1915915915915916
0.32522522522522523,0,0.1893893893893894
0.32732732732732733,0,0.1871871871871872
0.32942942942942943,0,0.18498498498498497
0.33153153153153153,0,0.1827827827827828
0.33363363363363363,0,0.18058058058058057
0.33573573573573573,0,0.1783783783783784
0.33783783783783783,0,0.17617617617617617
0.33993993993993993,0,0.17397397397397396
0.342042042042042,0,0.17177177177177178
0.3441441441441441,0,0.16956956956956956
0.3462462462462462,0,0.16736736736736738
0.3483483483483483,0,0.16516516516516516
0.3504504504504504,0,0.16296296296296298
0.3525525525525526,0,0.16076076076076076
0.3546546546546547,0,0.15855855855855855
0.3567567567567568,0,0.15855855855855855
0.3588588588588589,0,0.15635635635635636
0.360960960960961,0,0.15415415415415415
0.3630630630630631,0,0.15195195195195196
0.3651651651651652,0,0.14974974974974975
0.36726726726726727,0,0.14754754754754754
0.36936936936936937,0,0.14534534534534535
0.37147147147147147,0,0.14534534534534535
0.37357357357357357,0,0.14314314314314314
0.37567567567567567,0,0.14094094094094095
0.37777777777777777,0,0.13873873873873874
0.37987987987987987,0,0.13653653653653652
0.38198198198198197,0,0.13653653653653652
0.38408408408408407,0,0.13433433433433434
0.38618618618618616,0,0.13213213213213212
0.38828828828828826,0,0.12992992992992994
0.39039039039039036,0,0.12992992992992994
0.3924924924924925,0,0.12772772772772772
0.3945945945945946,0,0.12552552552552554
0.3966966966966967,0,0.12332332332332333
0.3987987987987988,0,0.12332332332332333
0.4009009009009009,0,0.12112112112112113
0.403003003003003,0,0.11891891891891893
0.4051051051051051,0,0.11891891891891893
0.4072072072072072,0,0.11671671671671671
0.4093093093093093,0,0.11451451451451451
0.4114114114114114,0,0.11451451451451451
0.4135135135135135,0,0.11231231231231231
0.4156156156156156,0,0.11011011011011011
0.4177177177177177,0,0.11011011011011011
0.4198198198198198,0,0.10790790790790791
0.4219219219219219,0,0.10790790790790791
0.424024024024024,0,0.1057057057057057
0.4261261261261261,0,0.1057057057057057
0.4282282282282282,0,0.1035035035035035
0.43033033033033036,0,0.1013013013013013
0.43243243243243246,0,0.1013013013013013
0.43453453453453456,0,0.0990990990990991
0.43663663663663665,0,0.0990990990990991
0.43873873873873875,0,0.0968968968968969
0.44084084084084085,0,0.0968968968968969
0.44294294294294295,0,0.0946946946946947
0.44504504504504505,0,0.0946946946946947
0.44714714714714715,0,0.0946946946946947
0.44924924924924925,0,0.09249249249249249
0.45135135135135135,0,0.09249249249249249
0.45345345345345345,0,0.09029029029029029
0.45555555555555555,0,0.09029029029029029
0.45765765765765765,0,0.08808808808808809
0.45975975975975975,0,0.08808808808808809
0.46186186186186184,0,0.08808808808808809
0.46396396396396394,0,0.08588588588588589
0.46606606606606604,0,0.08588588588588589
0.46816816816816814,0,0.08588588588588589
0.4702702702702703,0,0.08368368368368369
0.4723723723723724,0,0.08368368368368369
0.4744744744744745,0,0.08368368368368369
0.4765765765765766,0,0.08148148148148149
0.4786786786786787,0,0.08148148148148149
0.4807807807807808,0,0.08148148148148149
0.4828828828828829,0,0.07927927927927927
0.484984984984985,0,0.07927927927927927
0.4870870870870871,0,0.07927927927927927
0.4891891891891892,0,0.07707707707707707
0.4912912912912913,0,0.07707707707707707
0.4933933933933934,0,0.07707707707707707
0.4954954954954955,0,0.07707707707707707
0.4975975975975976,0,0.07487487487487487
0.4996996996996997,0,0.07487487487487487
0.5018018018018018,0,0.07487487487487487
0.5039039039039039,0,0.07487487487487487
0.506006006006006,0,0.07267267267267268
0.5081081081081081,0,0.07267267267267268
0.5102102102102102,0,0.07267267267267268
0.5123123123123123,0,0.07267267267267268
0.5144144144144144,0,0.07047047047047048
0.5165165165165165,0,0.07047047047047048
0.5186186186186186,0,0.07047047047047048
0.5207207207207207,0,0.07047047047047048
0.5228228228228228,0,0.07047047047047048
0.5249249249249249,0,0.06826826826826826
0.527027027027027,0,0.06826826826826826
0.5291291291291291,0,0.06826826826826826
0.5312312312312313,0,0.06826826826826826
0.5333333333333333,0,0.06826826826826826
0.5354354354354355,0,0.06606606606606606
0.5375375375375375,0,0.06606606606606606
0.5396396396396397,0,0.06606606606606606
0.5417417417417417,0,0.06606606606606606
0.5438438438438439,0,0.06606606606606606
0.5459459459459459,0,0.06606606606606606
0.5480480480480481,0,0.06386386386386386
0.5501501501501501,0,0.06386386386386386
0.5522522522522523,0,0.06386386386386386
0.5543543543543543,0,0.06386386386386386
0.5564564564564565,0,0.06386386386386386
0.5585585585585585,0,0.06386386386386386
0.5606606606606607,0,0.06166166166166166
0.5627627627627627,0,0.06166166166166166
0.5648648648648649,0,0.06166166166166166
0.5669669669669669,0,0.06166166166166166
0.5690690690690691,0,0.06166166166166166
0.5711711711711712,0,0.06166166166166166
0.5732732732732733,0,0.06166166166166166
0.5753753753753754,0,0.05945945945945946
0.5774774774774775,0,0.05945945945945946
0.5795795795795796,0,0.05945945945945946
0.5816816816816817,0,0.05945945945945946
0.5837837837837838,0,0.05945945945945946
0.5858858858858859,0,0.05945945945945946
0.587987987987988,0,0.05945945945945946
0.5900900900900901,0,0.05945945945945946
0.5921921921921922,0,0.057257257257257256
0.5942942942942943,0,0.057257257257257256
0.5963963963963964,0,0.057257257257257256
0.5984984984984985,0,0.057257257257257256
0.6006006006006006,0,0.057257257257257256
0.6027027027027027,0,0.057257257257257256
0.6048048048048048,0,0.057257257257257256
0.606906906906907,0,0.057257257257257256
0.609009009009009,0,0.057257257257257256
0.6111111111111112,0,0.055055055055055056
0.6132132132132132,0,0.055055055055055056
0.6153153153153154,0,0.055055055055055056
0.6174174174174174,0,0.055055055055055056
0.6195195195195196,0,0.055055055055055056
0.6216216216216216,0,0.055055055055055056
0.6237237237237238,0,0.055055055055055056
0.6258258258258258,0,0.055055055055055056
0.627927927927928,0,0.055055055055055056
0.63003003003003,0,0.055055055055055056
0.6321321321321322,0,0.05285285285285285
0.6342342342342342,0,0.05285285285285285
0.6363363363363364,0,0.05285285285285285
0.6384384384384384,0,0.05285285285285285
0.6405405405405405,0,0.05285285285285285
0.6426426426426426,0,0.05285285285285285
0.6447447447447447,0,0.05285285285285285
0.6468468468468469,0,0.05285285285285285
0.648948948948949,0,0.05285285285285285
0.6510510510510511,0,0.05285285285285285
0.6531531531531531,0,0.05285285285285285
0.6552552552552553,0,0.05065065065065065
0.6573573573573573,0,0.05065065065065065
0.6594594594594595,0,0.05065065065065065
0.6615615615615615,0,0.05065065065065065
0.6636636636636637,0,0.05065065065065065
0.6657657657657657,0,0.05065065065065065
0.6678678678678679,0,0.05065065065065065
0.6699699699699699,0,0.05065065065065065
0.6720720720720721,0,0.05065065065065065
0.6741741741741741,0,0.05065065065065065
0.6762762762762763,0,0.05065065065065065
0.6783783783783783,0,0.05065065065065065
0.6804804804804805,0,0.05065065065065065
0.6825825825825825,0,0.04844844844844845
0.6846846846846847,0,0.04844844844844845
0.6867867867867868,0,0.04844844844844845
0.6888888888888889,0,0.04844844844844845
0.690990990990991,0,0.04844844844844845
0.6930930930930931,0,0.04844844844844845
0.6951951951951952,0,0.04844844844844845
0.6972972972972973,0,0.04844844844844845
0.6993993993993994,0,0.04844844844844845
0.7015015015015015,0,0.04844844844844845
0.7036036036036036,0,0.04844844844844845
0.7057057057057057,0,0.04844844844844845
0.7078078078078078,0,0.04844844844844845
0.7099099099099099,0,0.04844844844844845
0.712012012012012,0,0.04844844844844845
0.7141141141141141,0,0.04844844844844845
0.7162162162162162,0,0.04624624624624624
0.7183183183183183,0,0.04624624624624624
0.7204204204204204,0,0.04624624624624624
0.7225225225225225,0,0.04624624624624624
0.7246246246246246,0,0.04624624624624624
0.7267267267267268,0,0.04624624624624624
0.7288288288288288,0,0.04624624624624624
0.730930930930931,0,0.04624624624624624
0.733033033033033,0,0.04624624624624624
0.7351351351351352,0,0.04624624624624624
0.7372372372372372,0,0.04624624624624624
0.7393393393393394,0,0.04624624624624624
0.7414414414414414,0,0.04624624624624624
0.7435435435435436,0,0.04624624624624624
0.7456456456456456,0,0.04624624624624624
0.7477477477477478,0,0.04624624624624624
0.7498498498498498,0,0.04624624624624624
0.751951951951952,0,0.04624624624624624
0.754054054054054,0,0.044044044044044044
0.7561561561561562,0,0.044044044044044044
0.7582582582582582,0,0.044044044044044044
0.7603603603603604,0,0.044044044044044044
0.7624624624624624,0,0.044044044044044044
0.7645645645645646,0,0.044044044044044044
0.7666666666666667,0,0.044044044044044044
0.7687687687687688,0,0.044044044044044044
0.7708708708708709,0,0.044044044044044044
0.772972972972973,0,0.044044044044044044
0.7750750750750751,0,0.044044044044044044
0.7771771771771772,0,0.044044044044044044
0.7792792792792793,0,0.044044044044044044
0.7813813813813814,0,0.044044044044044044
0.7834834834834835,0,0.044044044044044044
0.7855855855855856,0,0.044044044044044044
0.7876876876876877,0,0.044044044044044044
0.7897897897897898,0,0.044044044044044044
0.7918918918918919,0,0.044044044044044044
0.793993993993994,0,0.044044044044044044
0.7960960960960961,0,0.044044044044044044
0.7981981981981981,0,0.041841841841841844
0.8003003003003003,0,0.041841841841841844
0.8024024024024023,0,0.041841841841841844
0.8045045045045045,0,0.041841841841841844
0.8066066066066067,0,0.041841841841841844
0.8087087087087087,0,0.041841841841841844
0.8108108108108109,0,0.041841841841841844
0.8129129129129129,0,0.041841841841841844
0.815015015015015,0,0.041841841841841844
0.8171171171171171,0,0.041841841841841844
0.8192192192192193,0,0.041841841841841844
0.8213213213213213,0,0.041841841841841844
0.8234234234234235,0,0.041841841841841844
0.8255255255255255,0,0.041841841841841844
0.8276276276276276,0,0.041841841841841844
0.8297297297297297,0,0.041841841841841844
0.8318318318318318,0,0.041841841841841844
0.8339339339339339,0,0.041841841841841844
0.836036036036036,0,0.041841841841841844
0.8381381381381381,0,0.041841841841841844
0.8402402402402402,0,0.041841841841841844
0.8423423423423423,0,0.041841841841841844
0.8444444444444444,0,0.041841841841841844
0.8465465465465466,0,0.041841841841841844
0.8486486486486486,0,0.041841841841841844
0.8507507507507508,0,0.03963963963963964
0.8528528528528528,0,0.03963963963963964
0.854954954954955,0,0.03963963963963964
0.857057057057057,0,0.03963963963963964
0.8591591591591592,0,0.03963963963963964
0.8612612612612612,0,0.03963963963963964
0.8633633633633634,0,0.03963963963963964
0.8654654654654654,0,0.03963963963963964
0.8675675675675676,0,0.03963963963963964
0.8696696696696696,0,0.03963963963963964
0.8717717717717718,0,0.03963963963963964
0.8738738738738738,0,0.03963963963963964
0.875975975975976,0,0.03963963963963964
0.878078078078078,0,0.03963963963963964
0.8801801801801802,0,0.03963963963963964
0.8822822822822823,0,0.03963963963963964
0.8843843843843844,0,0.03963963963963964
0.8864864864864865,0,0.03963963963963964
0.8885885885885886,0,0.03963963963963964
0.8906906906906907,0,0.03963963963963964
0.8927927927927928,0,0.03963963963963964
0.8948948948948949,0,0.03963963963963964
0.896996996996997,0,0.03963963963963964
0.8990990990990991,0,0.03963963963963964
0.9012012012012012,0,0.03963963963963964
0.9033033033033033,0,0.03963963963963964
0.9054054054054054,0,0.03963963963963964
0.9075075075075075,0,0.03963963963963964
0.9096096096096096,0,0.03963963963963964
0.9117117117117117,0,0.03963963963963964
0.9138138138138138,0,0.03743743743743744
0.9159159159159159,0,0.03743743743743744
0.918018018018018,0,0.03743743743743744
0.9201201201201201,0,0.03743743743743744
0.9222222222222223,0,0.03743743743743744
0.9243243243243243,0,0.03743743743743744
0.9264264264264265,0,0.03743743743743744
0.9285285285285285,0,0.03743743743743744
0.9306306306306307,0,0.03743743743743744
0.9327327327327327,0,0.03743743743743744
0.9348348348348349,0,0.03743743743743744
0.9369369369369369,0,0.03743743743743744
0.9390390390390391,0,0.03743743743743744
0.9411411411411411,0,0.03743743743743744
0.9432432432432433,0,0.03743743743743744
0.9453453453453453,0,0.03743743743743744
0.9474474474474475,0,0.03743743743743744
0.9495495495495495,0,0.03743743743743744
0.9516516516516517,0,0.03743743743743744
0.9537537537537537,0,0.03743743743743744
0.9558558558558559,0,0.03743743743743744
0.9579579579579579,0,0.03743743743743744
0.9600600600600601,0,0.03743743743743744
0.9621621621621622,0,0.03743743743743744
0.9642642642642643,0,0.03743743743743744
0.9663663663663664,0,0.03743743743743744
0.9684684684684685,0,0.03743743743743744
0.9705705705705706,0,0.03743743743743744
0.9726726726726727,0,0.03743743743743744
0.9747747747747748,0,0.03743743743743744
0.9768768768768769,0,0.03743743743743744
0.978978978978979,0,0.03743743743743744
0.981081081081081,0,0.03743743743743744
0.9831831831831832,0,0.03743743743743744
0.9852852852852853,0,0.03743743743743744
0.9873873873873874,0,0.03743743743743744
0.9894894894894894,0,0.03743743743743744
0.9915915915915916,0,0.03743743743743744
0.9936936936936936,0,0.03743743743743744
0.9957957957957958,0,0.03743743743743744
0.9978978978978978,0,0.03743743743743744
1,0,0.03743743743743744


==> Figures/issuanceSize1D.csv <==
0,0.01766766766766767
0.002,0.01766766766766767
0.004,0.01761761761761762
0.006,0.01761761761761762
0.008,0.01761761761761762
0.01,0.01761761761761762
0.012,0.01761761761761762
0.014,0.01761761761761762
0.016,0.01761761761761762
0.018,0.01761761761761762
0.02,0.01761761761761762
0.022,0.01761761761761762
0.024,0.01761761761761762
0.026,0.01761761761761762
0.028,0.01761761761761762
0.03,0.01761761761761762
0.032,0.01761761761761762
0.034,0.01761761761761762
0.036,0.01756756756756757
0.038,0.01756756756756757
0.04,0.01756756756756757
0.042,0.01756756756756757
0.044,0.01756756756756757
0.046,0.01756756756756757
0.048,0.01756756756756757
0.05,0.01756756756756757
0.052,0.01756756756756757
0.054,0.01756756756756757
0.056,0.01756756756756757
0.058,0.01756756756756757
0.06,0.01756756756756757
0.062,0.01756756756756757
0.064,0.01756756756756757
0.066,0.01756756756756757
0.068,0.017517517517517518
0.07,0.017517517517517518
0.072,0.017517517517517518
0.074,0.017517517517517518
0.076,0.017517517517517518
0.078,0.017517517517517518
0.08,0.017517517517517518
0.082,0.017517517517517518
0.084,0.017517517517517518
0.086,0.017517517517517518
0.088,0.017517517517517518
0.09,0.017517517517517518
0.092,0.017517517517517518
0.094,0.017517517517517518
0.096,0.017517517517517518
0.098,0.017517517517517518
0.1,0.017467467467467468
0.102,0.017467467467467468
0.104,0.017467467467467468
0.106,0.017467467467467468
0.108,0.017467467467467468
0.11,0.017467467467467468
0.112,0.017467467467467468
0.114,0.017467467467467468
0.116,0.017467467467467468
0.118,0.017467467467467468
0.12,0.017467467467467468
0.122,0.017467467467467468
0.124,0.017467467467467468
0.126,0.017467467467467468
0.128,0.017417417417417418
0.13,0.017417417417417418
0.132,0.017417417417417418
0.134,0.017417417417417418
0.136,0.017417417417417418
0.138,0.017417417417417418
0.14,0.017417417417417418
0.142,0.017417417417417418
0.144,0.017417417417417418
0.146,0.017417417417417418
0.148,0.017417417417417418
0.15,0.017417417417417418
0.152,0.017417417417417418
0.154,0.017417417417417418
0.156,0.017417417417417418
0.158,0.017367367367367367
0.16,0.017367367367367367
0.162,0.017367367367367367
0.164,0.017367367367367367
0.166,0.017367367367367367
0.168,0.017367367367367367
0.17,0.017367367367367367
0.172,0.017367367367367367
0.174,0.017367367367367367
0.176,0.017367367367367367
0.178,0.017367367367367367
0.18,0.017367367367367367
0.182,0.017367367367367367
0.184,0.017367367367367367
0.186,0.017317317317317317
0.188,0.017317317317317317
0.19,0.017317317317317317
0.192,0.017317317317317317
0.194,0.017317317317317317
0.196,0.017317317317317317
0.198,0.017317317317317317
0.2,0.017317317317317317
0.202,0.017317317317317317
0.204,0.017317317317317317
0.206,0.017317317317317317
0.208,0.017317317317317317
0.21,0.017317317317317317
0.212,0.017267267267267267
0.214,0.017267267267267267
0.216,0.017267267267267267
0.218,0.017267267267267267
0.22,0.017267267267267267
0.222,0.017267267267267267
0.224,0.017267267267267267
0.226,0.017267267267267267
0.228,0.017267267267267267
0.23,0.017267267267267267
0.232,0.017267267267267267
0.234,0.017267267267267267
0.236,0.017267267267267267
0.238,0.017217217217217216
0.24,0.017217217217217216
0.242,0.017217217217217216
0.244,0.017217217217217216
0.246,0.017217217217217216
0.248,0.017217217217217216
0.25,0.017217217217217216
0.252,0.017217217217217216
0.254,0.017217217217217216
0.256,0.017217217217217216
0.258,0.017217217217217216
0.26,0.017217217217217216
0.262,0.017217217217217216
0.264,0.01716716716716717
0.266,0.01716716716716717
0.268,0.01716716716716717
0.27,0.01716716716716717
0.272,0.01716716716716717
0.274,0.01716716716716717
0.276,0.01716716716716717
0.278,0.01716716716716717
0.28,0.01716716716716717
0.282,0.01716716716716717
0.284,0.01716716716716717
0.286,0.01716716716716717
0.288,0.01711711711711712
0.29,0.01711711711711712
0.292,0.01711711711711712
0.294,0.01711711711711712
0.296,0.01711711711711712
0.298,0.01711711711711712
0.3,0.01711711711711712
0.302,0.01711711711711712
0.304,0.01711711711711712
0.306,0.01711711711711712
0.308,0.01711711711711712
0.31,0.01711711711711712
0.312,0.01706706706706707
0.314,0.01706706706706707
0.316,0.01706706706706707
0.318,0.01706706706706707
0.32,0.01706706706706707
0.322,0.01706706706706707
0.324,0.01706706706706707
0.326,0.01706706706706707
0.328,0.01706706706706707
0.33,0.01706706706706707
0.332,0.01706706706706707
0.334,0.01706706706706707
0.336,0.01701701701701702
0.338,0.01701701701701702
0.34,0.01701701701701702
0.342,0.01701701701701702
0.344,0.01701701701701702
0.346,0.01701701701701702
0.348,0.01701701701701702
0.35,0.01701701701701702
0.352,0.01701701701701702
0.354,0.01701701701701702
0.356,0.01701701701701702
0.358,0.01696696696696697
0.36,0.01696696696696697
0.362,0.01696696696696697
0.364,0.01696696696696697
0.366,0.01696696696696697
0.368,0.01696696696696697
0.37,0.01696696696696697
0.372,0.01696696696696697
0.374,0.01696696696696697
0.376,0.01696696696696697
0.378,0.01696696696696697
0.38,0.016916916916916918
0.382,0.016916916916916918
0.384,0.016916916916916918
0.386,0.016916916916916918
0.388,0.016916916916916918
0.39,0.016916916916916918
0.392,0.016916916916916918
0.394,0.016916916916916918
0.396,0.016916916916916918
0.398,0.016916916916916918
0.4,0.016916916916916918
0.402,0.016866866866866868
0.404,0.016866866866866868
0.406,0.016866866866866868
0.408,0.016866866866866868
0.41,0.016866866866866868
0.412,0.016866866866866868
0.414,0.016866866866866868
0.416,0.016866866866866868
0.418,0.016866866866866868
0.42,0.016866866866866868
0.422,0.016816816816816817
0.424,0.016816816816816817
0.426,0.016816816816816817
0.428,0.016816816816816817
0.43,0.016816816816816817
0.432,0.016816816816816817
0.434,0.016816816816816817
0.436,0.016816816816816817
0.438,0.016816816816816817
0.44,0.016816816816816817
0.442,0.016766766766766767
0.444,0.016766766766766767
0.446,0.016766766766766767
0.448,0.016766766766766767
0.45,0.016766766766766767
0.452,0.016766766766766767
0.454,0.016766766766766767
0.456,0.016766766766766767
0.458,0.016766766766766767
0.46,0.016766766766766767
0.462,0.016716716716716717
0.464,0.016716716716716717
0.466,0.016716716716716717
0.468,0.016716716716716717
0.47,0.016716716716716717
0.472,0.016716716716716717
0.474,0.016716716716716717
0.476,0.016716716716716717
0.478,0.016716716716716717
0.48,0.016716716716716717
0.482,0.016666666666666666
0.484,0.016666666666666666
0.486,0.016666666666666666
0.488,0.016666666666666666
0.49,0.016666666666666666
0.492,0.016666666666666666
0.494,0.016666666666666666
0.496,0.016666666666666666
0.498,0.016666666666666666
0.5,0.016666666666666666
0.502,0.016616616616616616
0.504,0.016616616616616616
0.506,0.016616616616616616
0.508,0.016616616616616616
0.51,0.016616616616616616
0.512,0.016616616616616616
0.514,0.016616616616616616
0.516,0.016616616616616616
0.518,0.016616616616616616
0.52,0.016566566566566566
0.522,0.016566566566566566
0.524,0.016566566566566566
0.526,0.016566566566566566
0.528,0.016566566566566566
0.53,0.016566566566566566
0.532,0.016566566566566566
0.534,0.016566566566566566
0.536,0.016566566566566566
0.538,0.01651651651651652
0.54,0.01651651651651652
0.542,0.01651651651651652
0.544,0.01651651651651652
0.546,0.01651651651651652
0.548,0.01651651651651652
0.55,0.01651651651651652
0.552,0.01651651651651652
0.554,0.01651651651651652
0.556,0.01646646646646647
0.558,0.01646646646646647
0.56,0.01646646646646647
0.562,0.01646646646646647
0.564,0.01646646646646647
0.566,0.01646646646646647
0.568,0.01646646646646647
0.57,0.01646646646646647
0.572,0.01646646646646647
0.574,0.01641641641641642
0.576,0.01641641641641642
0.578,0.01641641641641642
0.58,0.01641641641641642
0.582,0.01641641641641642
0.584,0.01641641641641642
0.586,0.01641641641641642
0.588,0.01641641641641642
0.59,0.01641641641641642
0.592,0.016366366366366368
0.594,0.016366366366366368
0.596,0.016366366366366368
0.598,0.016366366366366368
0.6,0.016366366366366368
0.602,0.016366366366366368
0.604,0.016366366366366368
0.606,0.016366366366366368
0.608,0.016316316316316318
0.61,0.016316316316316318
0.612,0.016316316316316318
0.614,0.016316316316316318
0.616,0.016316316316316318
0.618,0.016316316316316318
0.62,0.016316316316316318
0.622,0.016316316316316318
0.624,0.016266266266266267
0.626,0.016266266266266267
0.628,0.016266266266266267
0.63,0.016266266266266267
0.632,0.016266266266266267
0.634,0.016266266266266267
0.636,0.016266266266266267
0.638,0.016266266266266267
0.64,0.016266266266266267
0.642,0.016216216216216217
0.644,0.016216216216216217
0.646,0.016216216216216217
0.648,0.016216216216216217
0.65,0.016216216216216217
0.652,0.016216216216216217
0.654,0.016216216216216217
0.656,0.016216216216216217
0.658,0.016166166166166167
0.66,0.016166166166166167
0.662,0.016166166166166167
0.664,0.016166166166166167
0.666,0.016166166166166167
0.668,0.016166166166166167
0.67,0.016166166166166167
0.672,0.016166166166166167
0.674,0.016116116116116116
0.676,0.016116116116116116
0.678,0.016116116116116116
0.68,0.016116116116116116
0.682,0.016116116116116116
0.684,0.016116116116116116
0.686,0.016116116116116116
0.688,0.016116116116116116
0.69,0.016066066066066066
0.692,0.016066066066066066
0.694,0.016066066066066066
0.696,0.016066066066066066
0.698,0.016066066066066066
0.7,0.016066066066066066
0.702,0.016066066066066066
0.704,0.016016016016016016
0.706,0.016016016016016016
0.708,0.016016016016016016
0.71,0.016016016016016016
0.712,0.016016016016016016
0.714,0.016016016016016016
0.716,0.016016016016016016
0.718,0.016016016016016016
0.72,0.015965965965965966
0.722,0.015965965965965966
0.724,0.015965965965965966
0.726,0.015965965965965966
0.728,0.015965965965965966
0.73,0.015965965965965966
0.732,0.015965965965965966
0.734,0.015965965965965966
0.736,0.015915915915915915
0.738,0.015915915915915915
0.74,0.015915915915915915
0.742,0.015915915915915915
0.744,0.015915915915915915
0.746,0.015915915915915915
0.748,0.015915915915915915
0.75,0.015865865865865865
0.752,0.015865865865865865
0.754,0.015865865865865865
0.756,0.015865865865865865
0.758,0.015865865865865865
0.76,0.015865865865865865
0.762,0.015865865865865865
0.764,0.015865865865865865
0.766,0.015815815815815818
0.768,0.015815815815815818
0.77,0.015815815815815818
0.772,0.015815815815815818
0.774,0.015815815815815818
0.776,0.015815815815815818
0.778,0.015815815815815818
0.78,0.015765765765765768
0.782,0.015765765765765768
0.784,0.015765765765765768
0.786,0.015765765765765768
0.788,0.015765765765765768
0.79,0.015765765765765768
0.792,0.015765765765765768
0.794,0.015715715715715717
0.796,0.015715715715715717
0.798,0.015715715715715717
0.8,0.015715715715715717
0.802,0.015715715715715717
0.804,0.015715715715715717
0.806,0.015715715715715717
0.808,0.015715715715715717
0.81,0.015665665665665667
0.812,0.015665665665665667
0.814,0.015665665665665667
0.816,0.015665665665665667
0.818,0.015665665665665667
0.82,0.015665665665665667
0.822,0.015665665665665667
0.824,0.015615615615615617
0.826,0.015615615615615617
0.828,0.015615615615615617
0.83,0.015615615615615617
0.832,0.015615615615615617
0.834,0.015615615615615617
0.836,0.015615615615615617
0.838,0.015565565565565567
0.84,0.015565565565565567
0.842,0.015565565565565567
0.844,0.015565565565565567
0.846,0.015565565565565567
0.848,0.015565565565565567
0.85,0.015565565565565567
0.852,0.015515515515515516
0.854,0.015515515515515516
0.856,0.015515515515515516
0.858,0.015515515515515516
0.86,0.015515515515515516
0.862,0.015515515515515516
0.864,0.015515515515515516
0.866,0.015515515515515516
0.868,0.015465465465465466
0.87,0.015465465465465466
0.872,0.015465465465465466
0.874,0.015465465465465466
0.876,0.015465465465465466
0.878,0.015465465465465466
0.88,0.015465465465465466
0.882,0.015415415415415416
0.884,0.015415415415415416
0.886,0.015415415415415416
0.888,0.015415415415415416
0.89,0.015415415415415416
0.892,0.015415415415415416
0.894,0.015415415415415416
0.896,0.015365365365365365
0.898,0.015365365365365365
0.9,0.015365365365365365
0.902,0.015365365365365365
0.904,0.015365365365365365
0.906,0.015365365365365365
0.908,0.015365365365365365
0.91,0.015315315315315317
0.912,0.015315315315315317
0.914,0.015315315315315317
0.916,0.015315315315315317
0.918,0.015315315315315317
0.92,0.015315315315315317
0.922,0.015315315315315317
0.924,0.015315315315315317
0.926,0.015265265265265266
0.928,0.015265265265265266
0.93,0.015265265265265266
0.932,0.015265265265265266
0.934,0.015265265265265266
0.936,0.015265265265265266
0.938,0.015265265265265266
0.94,0.015265265265265266
0.942,0.015215215215215216
0.944,0.015215215215215216
0.946,0.015215215215215216
0.948,0.015215215215215216
0.95,0.015215215215215216
0.952,0.015215215215215216
0.954,0.015215215215215216
0.956,0.015215215215215216
0.958,0.015165165165165166
0.96,0.015165165165165166
0.962,0.015165165165165166
0.964,0.015165165165165166
0.966,0.015165165165165166
0.968,0.015165165165165166
0.97,0.015165165165165166
0.972,0.015165165165165166
0.974,0.015165165165165166
0.976,0.015165165165165166
0.978,0.015165165165165166
0.98,0.015165165165165166
0.982,0.015165165165165166
0.984,0.015115115115115116
0.986,0.015115115115115116
0.988,0.015115115115115116
0.99,0.015115115115115116
0.992,0.015115115115115116
0.994,0.015115115115115116
0.996,0.015115115115115116
0.998,0.015115115115115116


==> Figures/noissuance2D.csv <==
mu,lower,upper
-0.8182182182182182,2.1075075075075076,2.166966966966967
-0.8163163163163163,2.001801801801802,2.1647647647647648
-0.8144144144144144,1.9445445445445446,2.1647647647647648
-0.8125125125125126,1.9005005005005005,2.1625625625625626
-0.8106106106106106,1.8608608608608608,2.1625625625625626
-0.8087087087087087,1.827827827827828,2.1603603603603605
-0.8068068068068068,1.7991991991991991,2.1603603603603605
-0.8049049049049048,1.7705705705705705,2.1581581581581584
-0.803003003003003,1.7463463463463464,2.155955955955956
-0.8011011011011011,1.7221221221221221,2.155955955955956
-0.7991991991991992,1.6978978978978978,2.1537537537537537
-0.7972972972972973,1.6758758758758758,2.1515515515515515
-0.7953953953953954,1.656056056056056,2.1515515515515515
-0.7934934934934935,1.6362362362362362,2.1493493493493494
-0.7915915915915915,1.6164164164164163,2.1471471471471473
-0.7896896896896897,1.5987987987987988,2.1471471471471473
-0.7877877877877878,1.5811811811811811,2.144944944944945
-0.7858858858858859,1.5635635635635636,2.1427427427427426
-0.783983983983984,1.545945945945946,2.1427427427427426
-0.7820820820820821,1.5305305305305306,2.1405405405405404
-0.7801801801801802,1.5129129129129129,2.1383383383383383
-0.7782782782782782,1.4974974974974975,2.136136136136136
-0.7763763763763764,1.4820820820820821,2.136136136136136
-0.7744744744744745,1.4666666666666666,2.133933933933934
-0.7725725725725726,1.4534534534534536,2.131731731731732
-0.7706706706706706,1.438038038038038,2.1295295295295293
-0.7687687687687688,1.4248248248248248,2.127327327327327
-0.7668668668668669,1.4094094094094094,2.127327327327327
-0.7649649649649649,1.3961961961961962,2.125125125125125
-0.763063063063063,1.382982982982983,2.122922922922923
-0.7611611611611612,1.3697697697697697,2.120720720720721
-0.7592592592592593,1.3565565565565565,2.1185185185185187
-0.7573573573573573,1.3433433433433433,2.1185185185185187
-0.7554554554554554,1.33013013013013,2.116316316316316
-0.7535535535535536,1.3191191191191192,2.114114114114114
-0.7516516516516516,1.305905905905906,2.111911911911912
-0.7497497497497497,1.2948948948948948,2.1097097097097097
-0.7478478478478479,1.2816816816816816,2.1075075075075076
-0.745945945945946,1.2706706706706707,2.1053053053053055
-0.744044044044044,1.2596596596596596,2.1053053053053055
-0.7421421421421421,1.2464464464464464,2.103103103103103
-0.7402402402402403,1.2354354354354353,2.1009009009009008
-0.7383383383383383,1.2244244244244245,2.0986986986986986
-0.7364364364364364,1.2134134134134134,2.0964964964964965
-0.7345345345345345,1.2024024024024025,2.0942942942942944
-0.7326326326326327,1.1913913913913914,2.0920920920920922
-0.7307307307307307,1.1803803803803803,2.08988988988989
-0.7288288288288288,1.1693693693693694,2.0876876876876875
-0.726926926926927,1.1605605605605605,2.0876876876876875
-0.725025025025025,1.1495495495495496,2.0854854854854854
-0.7231231231231231,1.1385385385385385,2.0832832832832833
-0.7212212212212212,1.1297297297297297,2.081081081081081
-0.7193193193193194,1.1187187187187186,2.078878878878879
-0.7174174174174174,1.1077077077077078,2.076676676676677
-0.7155155155155155,1.0988988988988988,2.0744744744744743
-0.7136136136136136,1.087887887887888,2.072272272272272
-0.7117117117117117,1.0790790790790792,2.07007007007007
-0.7098098098098098,1.0702702702702702,2.067867867867868
-0.7079079079079079,1.0592592592592593,2.065665665665666
-0.706006006006006,1.0504504504504504,2.0634634634634637
-0.7041041041041041,1.0416416416416416,2.061261261261261
-0.7022022022022022,1.032832832832833,2.059059059059059
-0.7003003003003003,1.024024024024024,2.056856856856857
-0.6983983983983983,1.0152152152152152,2.0546546546546547
-0.6964964964964965,1.0042042042042043,2.0546546546546547
-0.6945945945945946,0.9953953953953953,2.0524524524524526
-0.6926926926926927,0.9865865865865866,2.0502502502502504
-0.6907907907907908,0.9777777777777777,2.048048048048048
-0.6888888888888889,0.9711711711711711,2.0458458458458457
-0.686986986986987,0.9623623623623624,2.0436436436436436
-0.685085085085085,0.9535535535535535,2.0414414414414415
-0.6831831831831832,0.9447447447447448,2.0392392392392393
-0.6812812812812813,0.9359359359359359,2.037037037037037
-0.6793793793793794,0.9293293293293293,2.0348348348348346
-0.6774774774774774,0.9205205205205205,2.0326326326326325
-0.6755755755755756,0.9117117117117117,2.0304304304304304
-0.6736736736736737,0.9029029029029029,2.0282282282282282
-0.6717717717717717,0.8962962962962963,2.026026026026026
-0.6698698698698698,0.8874874874874875,2.023823823823824
-0.667967967967968,0.8808808808808809,2.0216216216216214
-0.6660660660660661,0.872072072072072,2.0194194194194193
-0.6641641641641641,0.8654654654654654,2.017217217217217
-0.6622622622622623,0.8566566566566567,2.015015015015015
-0.6603603603603604,0.8500500500500501,2.012812812812813
-0.6584584584584584,0.8412412412412412,2.0106106106106107
-0.6565565565565565,0.8346346346346346,2.0084084084084086
-0.6546546546546547,0.8258258258258259,2.006206206206206
-0.6527527527527528,0.8192192192192193,2.001801801801802
-0.6508508508508508,0.8126126126126126,1.9995995995995997
-0.648948948948949,0.8038038038038038,1.9973973973973973
-0.6470470470470471,0.7971971971971972,1.9951951951951952
-0.6451451451451451,0.7905905905905906,1.992992992992993
-0.6432432432432432,0.783983983983984,1.9907907907907907
-0.6413413413413414,0.7751751751751752,1.9885885885885886
-0.6394394394394395,0.7685685685685686,1.9863863863863864
-0.6375375375375375,0.761961961961962,1.984184184184184
-0.6356356356356356,0.7553553553553554,1.981981981981982
-0.6337337337337338,0.7487487487487487,1.9797797797797798
-0.6318318318318318,0.7421421421421421,1.9775775775775777
-0.6299299299299299,0.7333333333333333,1.9753753753753753
-0.628028028028028,0.7267267267267268,1.9731731731731732
-0.6261261261261262,0.7201201201201202,1.970970970970971
-0.6242242242242242,0.7135135135135136,1.9687687687687687
-0.6223223223223223,0.7069069069069069,1.9665665665665666
-0.6204204204204204,0.7003003003003003,1.9643643643643645
-0.6185185185185185,0.6936936936936937,1.962162162162162
-0.6166166166166166,0.6870870870870871,1.9577577577577578
-0.6147147147147147,0.6804804804804805,1.9555555555555555
-0.6128128128128129,0.6738738738738739,1.9533533533533534
-0.6109109109109109,0.6672672672672673,1.9511511511511512
-0.609009009009009,0.6606606606606606,1.9489489489489489
-0.6071071071071071,0.654054054054054,1.9467467467467467
-0.6052052052052052,0.6496496496496497,1.9445445445445446
-0.6033033033033033,0.643043043043043,1.9423423423423423
-0.6014014014014014,0.6364364364364364,1.9401401401401401
-0.5994994994994995,0.6298298298298298,1.937937937937938
-0.5975975975975976,0.6232232232232232,1.9357357357357357
-0.5956956956956957,0.6166166166166166,1.9335335335335335
-0.5937937937937938,0.61001001001001,1.9313313313313314
-0.5918918918918918,0.6056056056056056,1.926926926926927
-0.58998998998999,0.598998998998999,1.9247247247247248
-0.5880880880880881,0.5923923923923924,1.9225225225225224
-0.5861861861861862,0.5857857857857858,1.9203203203203203
-0.5842842842842842,0.5813813813813814,1.9181181181181182
-0.5823823823823824,0.5747747747747748,1.9159159159159158
-0.5804804804804805,0.5681681681681682,1.9137137137137137
-0.5785785785785785,0.5615615615615616,1.9115115115115116
-0.5766766766766767,0.5571571571571572,1.9093093093093092
-0.5747747747747748,0.5505505505505506,1.907107107107107
-0.5728728728728729,0.543943943943944,1.9027027027027028
-0.5709709709709709,0.5395395395395396,1.9005005005005005
-0.5690690690690691,0.532932932932933,1.8982982982982983
-0.5671671671671672,0.5285285285285285,1.8960960960960962
-0.5652652652652652,0.5219219219219219,1.8938938938938938
-0.5633633633633633,0.5153153153153153,1.8916916916916917
-0.5614614614614615,0.5109109109109109,1.8894894894894896
-0.5595595595595596,0.5043043043043043,1.8872872872872872
-0.5576576576576576,0.4998998998998999,1.885085085085085
-0.5557557557557558,0.4932932932932933,1.8806806806806806
-0.5538538538538539,0.4888888888888889,1.8784784784784785
-0.5519519519519519,0.48228228228228226,1.8762762762762764
-0.55005005005005,0.4778778778778779,1.874074074074074
-0.5481481481481482,0.4712712712712713,1.8718718718718719
-0.5462462462462463,0.46686686686686685,1.8696696696696697
-0.5443443443443443,0.46026026026026023,1.8674674674674674
-0.5424424424424424,0.45585585585585586,1.8652652652652653
-0.5405405405405406,0.45145145145145144,1.8608608608608608
-0.5386386386386386,0.4448448448448448,1.8586586586586586
-0.5367367367367367,0.44044044044044045,1.8564564564564565
-0.5348348348348348,0.436036036036036,1.8542542542542542
-0.532932932932933,0.4294294294294294,1.852052052052052
-0.531031031031031,0.42502502502502504,1.84984984984985
-0.5291291291291291,0.4206206206206206,1.8476476476476476
-0.5272272272272273,0.414014014014014,1.8454454454454454
-0.5253253253253253,0.4096096096096096,1.841041041041041
-0.5234234234234234,0.4052052052052052,1.8388388388388388
-0.5215215215215215,0.3985985985985986,1.8366366366366367
-0.5196196196196197,0.3941941941941942,1.8344344344344343
-0.5177177177177177,0.3897897897897898,1.8322322322322322
-0.5158158158158158,0.38538538538538536,1.83003003003003
-0.513913913913914,0.380980980980981,1.827827827827828
-0.512012012012012,0.37657657657657656,1.8234234234234235
-0.5101101101101101,0.36996996996996995,1.8212212212212213
-0.5082082082082082,0.3655655655655656,1.819019019019019
-0.5063063063063064,0.36116116116116115,1.8168168168168168
-0.5044044044044044,0.3567567567567568,1.8146146146146147
-0.5025025025025025,0.35235235235235235,1.8124124124124124
-0.5006006006006006,0.3479479479479479,1.8102102102102102
-0.4986986986986987,0.34354354354354355,1.8058058058058057
-0.4967967967967968,0.3391391391391391,1.8036036036036036
-0.4948948948948949,0.33473473473473475,1.8014014014014015
-0.492992992992993,0.3303303303303303,1.7991991991991991
-0.4910910910910911,0.32592592592592595,1.796996996996997
-0.4891891891891892,0.3215215215215215,1.7947947947947949
-0.48728728728728726,0.3171171171171171,1.7903903903903904
-0.4853853853853854,0.3127127127127127,1.7881881881881883
-0.48348348348348347,0.3083083083083083,1.785985985985986
-0.4815815815815816,0.3039039039039039,1.7837837837837838
-0.47967967967967967,0.2994994994994995,1.7815815815815816
-0.4777777777777778,0.2950950950950951,1.7793793793793793
-0.4758758758758759,0.2928928928928929,1.7771771771771772
-0.47397397397397395,0.2884884884884885,1.7727727727727727
-0.4720720720720721,0.2840840840840841,1.7705705705705705
-0.47017017017017015,0.27967967967967966,1.7683683683683684
-0.4682682682682683,0.2752752752752753,1.766166166166166
-0.46636636636636636,0.27307307307307305,1.763963963963964
-0.4644644644644645,0.2686686686686687,1.7617617617617618
-0.46256256256256256,0.26426426426426425,1.7573573573573573
-0.46066066066066064,0.2598598598598599,1.7551551551551552
-0.45875875875875877,0.25765765765765763,1.752952952952953
-0.45685685685685684,0.25325325325325326,1.7507507507507507
-0.45495495495495497,0.24884884884884884,1.7485485485485486
-0.45305305305305305,0.24664664664664665,1.7463463463463464
-0.4511511511511512,0.24224224224224225,1.741941941941942
-0.44924924924924925,0.23783783783783785,1.7397397397397398
-0.4473473473473473,0.23563563563563564,1.7375375375375375
-0.44544544544544545,0.23123123123123124,1.7353353353353353
-0.44354354354354353,0.22682682682682684,1.7331331331331332
-0.44164164164164166,0.22462462462462462,1.7309309309309309
-0.43973973973973973,0.22022022022022023,1.7265265265265266
-0.43783783783783786,0.218018018018018,1.7243243243243243
-0.43593593593593594,0.2136136136136136,1.7221221221221221
-0.434034034034034,0.2114114114114114,1.71991991991992
-0.43213213213213214,0.207007007007007,1.7177177177177176
-0.4302302302302302,0.2048048048048048,1.7133133133133134
-0.42832832832832834,0.2004004004004004,1.711111111111111
-0.4264264264264264,0.1981981981981982,1.708908908908909
-0.42452452452452455,0.1937937937937938,1.7067067067067068
-0.4226226226226226,0.1915915915915916,1.7045045045045044
-0.4207207207207207,0.1893893893893894,1.7023023023023023
-0.4188188188188188,0.18498498498498497,1.6978978978978978
-0.4169169169169169,0.1827827827827828,1.6956956956956957
-0.41501501501501503,0.1783783783783784,1.6934934934934935
-0.4131131131131131,0.17617617617617617,1.6912912912912912
-0.41121121121121124,0.17397397397397396,1.689089089089089
-0.4093093093093093,0.16956956956956956,1.6846846846846846
-0.4074074074074074,0.16736736736736738,1.6824824824824824
-0.4055055055055055,0.16516516516516516,1.6802802802802803
-0.4036036036036036,0.16076076076076076,1.6780780780780782
-0.4017017017017017,0.15855855855855855,1.6758758758758758
-0.3997997997997998,0.15635635635635636,1.6736736736736737
-0.3978978978978979,0.15415415415415415,1.6692692692692692
-0.395995995995996,0.14974974974974975,1.667067067067067
-0.39409409409409407,0.14754754754754754,1.664864864864865
-0.3921921921921922,0.14534534534534535,1.6626626626626626
-0.3902902902902903,0.14314314314314314,1.6604604604604605
-0.3883883883883884,0.13873873873873874,1.656056056056056
-0.3864864864864865,0.13653653653653652,1.6538538538538539
-0.3845845845845846,0.13433433433433434,1.6516516516516517
-0.3826826826826827,0.13213213213213212,1.6494494494494494
-0.38078078078078076,0.12992992992992994,1.6472472472472472
-0.3788788788788789,0.12772772772772772,1.6428428428428428
-0.37697697697697696,0.12332332332332333,1.6406406406406406
-0.3750750750750751,0.12112112112112113,1.6384384384384385
-0.37317317317317317,0.11891891891891893,1.6362362362362362
-0.3712712712712713,0.11671671671671671,1.634034034034034
-0.36936936936936937,0.11451451451451451,1.6296296296296295
-0.36746746746746745,0.11231231231231231,1.6274274274274274
-0.3655655655655656,0.11011011011011011,1.6252252252252253
-0.36366366366366365,0.10790790790790791,1.623023023023023
-0.3617617617617618,0.1057057057057057,1.6208208208208208
-0.35985985985985985,0.1035035035035035,1.6164164164164163
-0.357957957957958,0.1013013013013013,1.6142142142142142
-0.35605605605605606,0.0990990990990991,1.612012012012012
-0.35415415415415413,0.0968968968968969,1.6098098098098097
-0.35225225225225226,0.0946946946946947,1.6076076076076076
-0.35035035035035034,0.09249249249249249,1.6032032032032033
-0.34844844844844847,0.09029029029029029,1.601001001001001
-0.34654654654654654,0.08808808808808809,1.5987987987987988
-0.34464464464464467,0.08588588588588589,1.5965965965965967
-0.34274274274274275,0.08368368368368369,1.5943943943943943
-0.3408408408408408,0.08148148148148149,1.58998998998999
-0.33893893893893895,0.07927927927927927,1.5877877877877877
-0.337037037037037,0.07707707707707707,1.5855855855855856
-0.33513513513513515,0.07487487487487487,1.5833833833833835
-0.33323323323323323,0.07267267267267268,1.5811811811811811
-0.33133133133133136,0.07267267267267268,1.5767767767767769
-0.32942942942942943,0.07047047047047048,1.5745745745745745
-0.3275275275275275,0.06826826826826826,1.5723723723723724
-0.32562562562562564,0.06606606606606606,1.5701701701701702
-0.3237237237237237,0.06386386386386386,1.567967967967968
-0.32182182182182184,0.06166166166166166,1.5635635635635636
-0.3199199199199199,0.05945945945945946,1.5613613613613613
-0.31801801801801804,0.05945945945945946,1.5591591591591591
-0.3161161161161161,0.057257257257257256,1.556956956956957
-0.3142142142142142,0.055055055055055056,1.5525525525525525
-0.3123123123123123,0.05285285285285285,1.5503503503503504
-0.3104104104104104,0.05065065065065065,1.548148148148148
-0.3085085085085085,0.05065065065065065,1.545945945945946
-0.3066066066066066,0.04844844844844845,1.5437437437437438
-0.30470470470470473,0.04624624624624624,1.5393393393393393
-0.3028028028028028,0.044044044044044044,1.5371371371371372
-0.3009009009009009,0.044044044044044044,1.5349349349349348
-0.298998998998999,0.041841841841841844,1.5327327327327327
-0.2970970970970971,0.03963963963963964,1.5305305305305306
-0.2951951951951952,0.03743743743743744,1.526126126126126
-0.2932932932932933,0.03743743743743744,1.523923923923924
-0.2913913913913914,0.03523523523523524,1.5217217217217218
-0.2894894894894895,0.03303303303303303,1.5195195195195195
-0.28758758758758757,0.03303303303303303,1.5151151151151152
-0.2856856856856857,0.03083083083083083,1.5129129129129129
-0.28378378378378377,0.028628628628628628,1.5107107107107107
-0.2818818818818819,0.028628628628628628,1.5085085085085086
-0.27997997997998,0.026426426426426425,1.5063063063063062
-0.27807807807807805,0.024224224224224225,1.501901901901902
-0.2761761761761762,0.024224224224224225,1.4996996996996996
-0.27427427427427425,0.022022022022022022,1.4974974974974975
-0.2723723723723724,0.01981981981981982,1.4952952952952954
-0.27047047047047046,0.01981981981981982,1.4908908908908909
-0.2685685685685686,0.01761761761761762,1.4886886886886888
-0.26666666666666666,0.015415415415415416,1.4864864864864864
-0.26476476476476474,0.015415415415415416,1.4842842842842843
-0.26286286286286287,0.013213213213213212,1.4798798798798798
-0.26096096096096094,0.013213213213213212,1.4776776776776777
-0.25905905905905907,0.011011011011011011,1.4754754754754755
-0.25715715715715715,0.00880880880880881,1.4732732732732732
-0.2552552552552553,0.00880880880880881,1.471071071071071
-0.25335335335335335,0.006606606606606606,1.4666666666666666
-0.2514514514514514,0.006606606606606606,1.4644644644644644
-0.24954954954954955,0.004404404404404405,1.4622622622622623
-0.24764764764764766,0.004404404404404405,1.46006006006006
-0.24574574574574576,0.0022022022022022024,1.4556556556556557
-0.24384384384384383,0.0022022022022022024,1.4534534534534536
-0.24194194194194193,0,1.4512512512512512
-0.24004004004004004,0,1.449049049049049
-0.23813813813813814,0,1.446846846846847
-0.23623623623623624,0,1.4424424424424425
-0.23433433433433434,0,1.4402402402402403
-0.23243243243243245,0,1.438038038038038
-0.23053053053053052,0,1.4358358358358358
-0.22862862862862862,0,1.4314314314314314
-0.22672672672672672,0,1.4292292292292292
-0.22482482482482483,0,1.427027027027027
-0.22292292292292293,0,1.4248248248248248
-0.22102102102102103,0,1.4204204204204205
-0.21911911911911913,0,1.4182182182182181
-0.2172172172172172,0,1.416016016016016
-0.2153153153153153,0,1.4138138138138139
-0.2134134134134134,0,1.4094094094094094
-0.2115115115115115,0,1.4072072072072073
-0.20960960960960962,0,1.405005005005005
-0.20770770770770772,0,1.4028028028028028
-0.20580580580580582,0,1.4006006006006007
-0.2039039039039039,0,1.3961961961961962
-0.202002002002002,0,1.393993993993994
-0.2001001001001001,0,1.3917917917917917
-0.1981981981981982,0,1.3895895895895896
-0.1962962962962963,0,1.385185185185185
-0.1943943943943944,0,1.382982982982983
-0.1924924924924925,0,1.3807807807807808
-0.19059059059059058,0,1.3785785785785787
-0.18868868868868868,0,1.3741741741741742
-0.18678678678678678,0,1.371971971971972
-0.1848848848848849,0,1.3697697697697697
-0.182982982982983,0,1.3675675675675676
-0.1810810810810811,0,1.363163163163163
-0.17917917917917917,0,1.360960960960961
-0.17727727727727727,0,1.3587587587587588
-0.17537537537537537,0,1.3565565565565565
-0.17347347347347347,0,1.3521521521521522
-0.17157157157157157,0,1.3499499499499499
-0.16966966966966968,0,1.3477477477477477
-0.16776776776776778,0,1.3455455455455456
-0.16586586586586585,0,1.3411411411411411
-0.16396396396396395,0,1.338938938938939
-0.16206206206206206,0,1.3367367367367367
-0.16016016016016016,0,1.3345345345345345
-0.15825825825825826,0,1.33013013013013
-0.15635635635635636,0,1.327927927927928
-0.15445445445445447,0,1.3257257257257258
-0.15255255255255254,0,1.3235235235235234
-0.15065065065065064,0,1.3191191191191192
-0.14874874874874874,0,1.3169169169169168
-0.14684684684684685,0,1.3147147147147147
-0.14494494494494495,0,1.3125125125125126
-0.14304304304304305,0,1.308108108108108
-0.14114114114114115,0,1.305905905905906
-0.13923923923923923,0,1.3037037037037038
-0.13733733733733733,0,1.3015015015015015
-0.13543543543543543,0,1.2970970970970972
-0.13353353353353353,0,1.2948948948948948
-0.13163163163163163,0,1.2926926926926927
-0.12972972972972974,0,1.2904904904904906
-0.12782782782782784,0,1.286086086086086
-0.1259259259259259,0,1.283883883883884
-0.12402402402402403,0,1.2816816816816816
-0.12212212212212212,0,1.2794794794794795
-0.12022022022022022,0,1.275075075075075
-0.11831831831831832,0,1.2728728728728729
-0.11641641641641641,0,1.2706706706706707
-0.11451451451451451,0,1.2684684684684684
-0.11261261261261261,0,1.2640640640640641
-0.11071071071071072,0,1.2618618618618618
-0.1088088088088088,0,1.2596596596596596
-0.1069069069069069,0,1.2574574574574575
-0.10500500500500501,0,1.253053053053053
-0.1031031031031031,0,1.250850850850851
-0.1012012012012012,0,1.2486486486486486
-0.0992992992992993,0,1.2464464464464464
-0.0973973973973974,0,1.242042042042042
-0.09549549549549549,0,1.2398398398398398
-0.0935935935935936,0,1.2376376376376377
-0.0916916916916917,0,1.2354354354354353
-0.08978978978978978,0,1.231031031031031
-0.08788788788788789,0,1.228828828828829
-0.08598598598598599,0,1.2266266266266266
-0.08408408408408409,0,1.2244244244244245
-0.08218218218218218,0,1.22002002002002
-0.08028028028028028,0,1.2178178178178178
-0.07837837837837838,0,1.2156156156156157
-0.07647647647647647,0,1.2134134134134134
-0.07457457457457457,0,1.209009009009009
-0.07267267267267268,0,1.2068068068068067
-0.07077077077077078,0,1.2046046046046046
-0.06886886886886887,0,1.2002002002002001
-0.06696696696696697,0,1.197997997997998
-0.06506506506506507,0,1.1957957957957959
-0.06316316316316316,0,1.1935935935935935
-0.06126126126126126,0,1.1891891891891893
-0.05935935935935936,0,1.186986986986987
-0.05745745745745746,0,1.1847847847847848
-0.05555555555555555,0,1.1825825825825826
-0.053653653653653655,0,1.1781781781781782
-0.05175175175175175,0,1.175975975975976
-0.04984984984984985,0,1.1737737737737737
-0.04794794794794795,0,1.1715715715715715
-0.04604604604604605,0,1.167167167167167
-0.044144144144144144,0,1.164964964964965
-0.04224224224224224,0,1.1627627627627628
-0.04034034034034034,0,1.1605605605605605
-0.03843843843843844,0,1.1561561561561562
-0.03653653653653654,0,1.153953953953954
-0.034634634634634634,0,1.1517517517517517
-0.032732732732732736,0,1.1473473473473474
-0.03083083083083083,0,1.145145145145145
-0.02892892892892893,0,1.142942942942943
-0.02702702702702703,0,1.1407407407407408
-0.025125125125125124,0,1.1363363363363364
-0.023223223223223222,0,1.1341341341341342
-0.02132132132132132,0,1.1319319319319319
-0.01941941941941942,0,1.1297297297297297
-0.017517517517517518,0,1.1253253253253253
-0.015615615615615615,0,1.1231231231231231
-0.013713713713713714,0,1.120920920920921
-0.011811811811811812,0,1.1187187187187186
-0.00990990990990991,0,1.1143143143143144
-0.008008008008008008,0,1.112112112112112
-0.006106106106106106,0,1.10990990990991
-0.004204204204204204,0,1.1077077077077078
-0.002302302302302302,0,1.1033033033033033
-0.0004004004004004004,0,1.1011011011011012
0.0015015015015015015,0,1.0988988988988988
0.0034034034034034033,0,1.0944944944944945
0.005305305305305305,0,1.0922922922922922
0.007207207207207207,0,1.09009009009009
0.00910910910910911,0,1.087887887887888
0.011011011011011011,0,1.0834834834834834
0.012912912912912912,0,1.0812812812812813
0.014814814814814815,0,1.0790790790790792
0.016716716716716717,0,1.0768768768768768
0.018618618618618618,0,1.0724724724724726
0.02052052052052052,0,1.0702702702702702
0.02242242242242242,0,1.068068068068068
0.024324324324324326,0,1.065865865865866
0.026226226226226227,0,1.0614614614614615
0.02812812812812813,0,1.0592592592592593
0.03003003003003003,0,1.057057057057057
0.03193193193193193,0,1.0526526526526527
0.033833833833833836,0,1.0504504504504504
0.035735735735735734,0,1.0482482482482482
0.03763763763763764,0,1.0460460460460461
0.03953953953953954,0,1.0416416416416416
0.04144144144144144,0,1.0394394394394395
0.043343343343343346,0,1.0372372372372372
0.045245245245245244,0,1.035035035035035
0.04714714714714715,0,1.0306306306306305
0.04904904904904905,0,1.0284284284284284
0.05095095095095095,0,1.0262262262262263
0.05285285285285285,0,1.0218218218218218
0.054754754754754754,0,1.0196196196196197
0.05665665665665666,0,1.0174174174174173
0.05855855855855856,0,1.0152152152152152
0.06046046046046046,0,1.0108108108108107
0.06236236236236236,0,1.0086086086086086
0.06426426426426426,0,1.0064064064064064
0.06616616616616616,0,1.0042042042042043
0.06806806806806807,0,0.9997997997997998
0.06996996996996997,0,0.9975975975975976
0.07187187187187187,0,0.9953953953953953
0.07377377377377377,0,0.9931931931931932
0.07567567567567568,0,0.9887887887887888
0.07757757757757758,0,0.9865865865865866
0.07947947947947948,0,0.9843843843843844
0.08138138138138139,0,0.97997997997998
0.08328328328328329,0,0.9777777777777777
0.08518518518518518,0,0.9755755755755756
0.08708708708708708,0,0.9733733733733734
0.08898898898898899,0,0.968968968968969
0.09089089089089089,0,0.9667667667667668
0.09279279279279279,0,0.9645645645645645
0.0946946946946947,0,0.9623623623623624
0.0965965965965966,0,0.9579579579579579
0.0984984984984985,0,0.9557557557557558
0.1004004004004004,0,0.9535535535535535
0.1023023023023023,0,0.9491491491491492
0.1042042042042042,0,0.9469469469469469
0.1061061061061061,0,0.9447447447447448
0.10800800800800801,0,0.9425425425425425
0.10990990990990991,0,0.9381381381381382
0.11181181181181181,0,0.9359359359359359
0.11371371371371371,0,0.9337337337337337
0.11561561561561562,0,0.9315315315315316
0.11751751751751752,0,0.9271271271271271
0.11941941941941941,0,0.924924924924925
0.12132132132132133,0,0.9227227227227227
0.12322322322322322,0,0.9205205205205205
0.12512512512512514,0,0.9161161161161161
0.12702702702702703,0,0.913913913913914
0.12892892892892893,0,0.9117117117117117
0.13083083083083083,0,0.9073073073073074
0.13273273273273273,0,0.9051051051051051
0.13463463463463463,0,0.9029029029029029
0.13653653653653652,0,0.9007007007007007
0.13843843843843845,0,0.8962962962962963
0.14034034034034035,0,0.8940940940940941
0.14224224224224224,0,0.8918918918918919
0.14414414414414414,0,0.8896896896896896
0.14604604604604604,0,0.8852852852852853
0.14794794794794794,0,0.883083083083083
0.14984984984984984,0,0.8808808808808809
0.15175175175175176,0,0.8764764764764765
0.15365365365365366,0,0.8742742742742743
0.15555555555555556,0,0.872072072072072
0.15745745745745746,0,0.8698698698698699
0.15935935935935935,0,0.8654654654654654
0.16126126126126125,0,0.8632632632632633
0.16316316316316315,0,0.8610610610610611
0.16506506506506508,0,0.8588588588588588
0.16696696696696697,0,0.8544544544544544
0.16886886886886887,0,0.8522522522522522
0.17077077077077077,0,0.8500500500500501
0.17267267267267267,0,0.8478478478478478
0.17457457457457456,0,0.8434434434434435
0.17647647647647646,0,0.8412412412412412
0.1783783783783784,0,0.8390390390390391
0.1802802802802803,0,0.8346346346346346
0.18218218218218218,0,0.8324324324324325
0.18408408408408408,0,0.8302302302302302
0.18598598598598598,0,0.828028028028028
0.18788788788788788,0,0.8236236236236236
0.1897897897897898,0,0.8214214214214214
0.1916916916916917,0,0.8192192192192193
0.1935935935935936,0,0.817017017017017
0.1954954954954955,0,0.8126126126126126
0.1973973973973974,0,0.8104104104104104
0.1992992992992993,0,0.8082082082082082
0.2012012012012012,0,0.806006006006006
0.20310310310310312,0,0.8016016016016017
0.20500500500500501,0,0.7993993993993994
0.2069069069069069,0,0.7971971971971972
0.2088088088088088,0,0.7927927927927928
0.2107107107107107,0,0.7905905905905906
0.2126126126126126,0,0.7883883883883884
0.2145145145145145,0,0.7861861861861862
0.21641641641641643,0,0.7817817817817818
0.21831831831831833,0,0.7795795795795796
0.22022022022022023,0,0.7773773773773773
0.22212212212212212,0,0.7751751751751752
0.22402402402402402,0,0.7707707707707707
0.22592592592592592,0,0.7685685685685686
0.22782782782782782,0,0.7663663663663663
0.22972972972972974,0,0.7641641641641642
0.23163163163163164,0,0.7597597597597597
0.23353353353353354,0,0.7575575575575576
0.23543543543543544,0,0.7553553553553554
0.23733733733733733,0,0.750950950950951
0.23923923923923923,0,0.7487487487487487
0.24114114114114113,0,0.7465465465465465
0.24304304304304306,0,0.7443443443443444
0.24494494494494495,0,0.7399399399399399
0.24684684684684685,0,0.7377377377377378
0.24874874874874875,0,0.7355355355355355
0.2506506506506507,0,0.7333333333333333
0.25255255255255254,0,0.7289289289289289
0.25445445445445447,0,0.7267267267267268
0.25635635635635634,0,0.7245245245245245
0.25825825825825827,0,0.7223223223223223
0.26016016016016014,0,0.7179179179179179
0.26206206206206206,0,0.7157157157157157
0.263963963963964,0,0.7135135135135136
0.26586586586586586,0,0.7113113113113113
0.2677677677677678,0,0.7069069069069069
0.26966966966966965,0,0.7047047047047047
0.2715715715715716,0,0.7025025025025025
0.27347347347347345,0,0.7003003003003003
0.2753753753753754,0,0.6958958958958958
0.2772772772772773,0,0.6936936936936937
0.27917917917917917,0,0.6914914914914915
0.2810810810810811,0,0.6870870870870871
0.28298298298298297,0,0.6848848848848849
0.2848848848848849,0,0.6826826826826827
0.28678678678678676,0,0.6804804804804805
0.2886886886886887,0,0.6760760760760761
0.2905905905905906,0,0.6738738738738739
0.2924924924924925,0,0.6716716716716716
0.2943943943943944,0,0.6694694694694695
0.2962962962962963,0,0.665065065065065
0.2981981981981982,0,0.6628628628628629
0.3001001001001001,0,0.6606606606606606
0.302002002002002,0,0.6584584584584584
0.3039039039039039,0,0.654054054054054
0.3058058058058058,0,0.6518518518518519
0.3077077077077077,0,0.6496496496496497
0.3096096096096096,0,0.6474474474474474
0.3115115115115115,0,0.643043043043043
0.3134134134134134,0,0.6408408408408408
0.3153153153153153,0,0.6386386386386387
0.31721721721721724,0,0.6364364364364364
0.3191191191191191,0,0.6320320320320321
0.32102102102102104,0,0.6298298298298298
0.3229229229229229,0,0.6276276276276276
0.32482482482482483,0,0.6254254254254255
0.3267267267267267,0,0.621021021021021
0.3286286286286286,0,0.6188188188188188
0.33053053053053055,0,0.6166166166166166
0.3324324324324324,0,0.6144144144144145
0.33433433433433435,0,0.61001001001001
0.3362362362362362,0,0.6078078078078079
0.33813813813813814,0,0.6056056056056056
0.34004004004004,0,0.6034034034034034
0.34194194194194194,0,0.598998998998999
0.34384384384384387,0,0.5967967967967968
0.34574574574574574,0,0.5945945945945946
0.34764764764764766,0,0.5923923923923924
0.34954954954954953,0,0.587987987987988
0.35145145145145146,0,0.5857857857857858
0.3533533533533533,0,0.5835835835835835
0.35525525525525525,0,0.5813813813813814
0.3571571571571572,0,0.576976976976977
0.35905905905905905,0,0.5747747747747748
0.360960960960961,0,0.5725725725725725
0.36286286286286284,0,0.5703703703703704
0.36476476476476477,0,0.5659659659659659
0.36666666666666664,0,0.5637637637637638
0.36856856856856857,0,0.5615615615615616
0.3704704704704705,0,0.5593593593593593
0.37237237237237236,0,0.554954954954955
0.3742742742742743,0,0.5527527527527527
0.37617617617617616,0,0.5505505505505506
0.3780780780780781,0,0.5483483483483483
0.37997997997997995,0,0.543943943943944
0.3818818818818819,0,0.5417417417417417
0.3837837837837838,0,0.5395395395395396
0.3856856856856857,0,0.5373373373373374
0.3875875875875876,0,0.532932932932933
0.38948948948948947,0,0.5307307307307307
0.3913913913913914,0,0.5285285285285285
0.39329329329329327,0,0.5263263263263264
0.3951951951951952,0,0.5219219219219219
0.3970970970970971,0,0.5197197197197198
0.398998998998999,0,0.5175175175175175
0.4009009009009009,0,0.5153153153153153
0.4028028028028028,0,0.5109109109109109
0.4047047047047047,0,0.5087087087087087
0.4066066066066066,0,0.5065065065065065
0.4085085085085085,0,0.5043043043043043
0.41041041041041043,0,0.4998998998998999
0.4123123123123123,0,0.49769769769769767
0.4142142142142142,0,0.4954954954954955
0.4161161161161161,0,0.4932932932932933
0.418018018018018,0,0.4888888888888889
0.4199199199199199,0,0.4866866866866867
0.4218218218218218,0,0.4844844844844845
0.42372372372372374,0,0.48228228228228226
0.4256256256256256,0,0.4800800800800801
0.42752752752752754,0,0.4756756756756757
0.4294294294294294,0,0.47347347347347346
0.43133133133133134,0,0.4712712712712713
0.4332332332332332,0,0.4690690690690691
0.43513513513513513,0,0.46466466466466466
0.43703703703703706,0,0.4624624624624625
0.4389389389389389,0,0.46026026026026023
0.44084084084084085,0,0.45805805805805805
0.4427427427427427,0,0.4536536536536537
0.44464464464464465,0,0.45145145145145144
0.4465465465465465,0,0.44924924924924925
0.44844844844844844,0,0.44704704704704706
0.45035035035035037,0,0.4448448448448448
0.45225225225225224,0,0.44044044044044045
0.45415415415415417,0,0.43823823823823826
0.45605605605605604,0,0.436036036036036
0.45795795795795796,0,0.43383383383383384
0.4598598598598599,0,0.4294294294294294
0.46176176176176176,0,0.4272272272272272
0.4636636636636637,0,0.42502502502502504
0.46556556556556555,0,0.4228228228228228
0.4674674674674675,0,0.4184184184184184
0.46936936936936935,0,0.41621621621621624
0.4712712712712713,0,0.414014014014014
0.4731731731731732,0,0.4118118118118118
0.47507507507507507,0,0.4096096096096096
0.476976976976977,0,0.4052052052052052
0.47887887887887887,0,0.403003003003003
0.4807807807807808,0,0.4008008008008008
0.48268268268268266,0,0.3985985985985986
0.4845845845845846,0,0.3941941941941942
0.4864864864864865,0,0.391991991991992
0.4883883883883884,0,0.3897897897897898
0.4902902902902903,0,0.3875875875875876
0.4921921921921922,0,0.38538538538538536
0.4940940940940941,0,0.380980980980981
0.495995995995996,0,0.3787787787787788
0.4978978978978979,0,0.37657657657657656
0.4997997997997998,0,0.3743743743743744
0.5017017017017017,0,0.3721721721721722
0.5036036036036036,0,0.36776776776776776
0.5055055055055055,0,0.3655655655655656
0.5074074074074074,0,0.3633633633633634
0.5093093093093093,0,0.36116116116116115
0.5112112112112112,0,0.3567567567567568
0.5131131131131131,0,0.35455455455455454
0.515015015015015,0,0.35235235235235235
0.5169169169169169,0,0.35015015015015016
0.5188188188188189,0,0.3479479479479479
0.5207207207207207,0,0.34354354354354355
0.5226226226226226,0,0.34134134134134136
0.5245245245245245,0,0.3391391391391391
0.5264264264264265,0,0.33693693693693694
0.5283283283283283,0,0.33473473473473475
0.5302302302302302,0,0.3303303303303303
0.5321321321321322,0,0.32812812812812814
0.534034034034034,0,0.32592592592592595
0.5359359359359359,0,0.3237237237237237
0.5378378378378378,0,0.3215215215215215
0.5397397397397398,0,0.3171171171171171
0.5416416416416416,0,0.3149149149149149
0.5435435435435435,0,0.3127127127127127
0.5454454454454455,0,0.3105105105105105
0.5473473473473474,0,0.3083083083083083
0.5492492492492492,0,0.3039039039039039
0.5511511511511511,0,0.3017017017017017
0.5530530530530531,0,0.2994994994994995
0.554954954954955,0,0.2972972972972973
0.5568568568568568,0,0.2950950950950951
0.5587587587587588,0,0.2906906906906907
0.5606606606606607,0,0.2884884884884885
0.5625625625625625,0,0.2862862862862863
0.5644644644644644,0,0.2840840840840841
0.5663663663663664,0,0.2818818818818819
0.5682682682682683,0,0.27967967967967966
0.5701701701701701,0,0.2752752752752753
0.5720720720720721,0,0.27307307307307305
0.573973973973974,0,0.27087087087087086
0.5758758758758759,0,0.2686686686686687
0.5777777777777777,0,0.2664664664664665
0.5796796796796797,0,0.26206206206206206
0.5815815815815816,0,0.2598598598598599
0.5834834834834834,0,0.25765765765765763
0.5853853853853854,0,0.25545545545545545
0.5872872872872873,0,0.25325325325325326
0.5891891891891892,0,0.2510510510510511
0.591091091091091,0,0.24664664664664665
0.592992992992993,0,0.24444444444444444
0.5948948948948949,0,0.24224224224224225
0.5967967967967968,0,0.24004004004004004
0.5986986986986987,0,0.23783783783783785
0.6006006006006006,0,0.23563563563563564
0.6025025025025025,0,0.23123123123123124
0.6044044044044043,0,0.22902902902902902
0.6063063063063063,0,0.22682682682682684
0.6082082082082082,0,0.22462462462462462
0.6101101101101101,0,0.2224224224224224
0.612012012012012,0,0.22022022022022023
0.6139139139139139,0,0.21581581581581583
0.6158158158158158,0,0.2136136136136136
0.6177177177177177,0,0.2114114114114114
0.6196196196196196,0,0.2092092092092092
0.6215215215215215,0,0.207007007007007
0.6234234234234234,0,0.2048048048048048
0.6253253253253254,0,0.2026026026026026
0.6272272272272272,0,0.1981981981981982
0.6291291291291291,0,0.195995995995996
0.631031031031031,0,0.1937937937937938
0.632932932932933,0,0.1915915915915916
0.6348348348348348,0,0.1893893893893894
0.6367367367367367,0,0.1871871871871872
0.6386386386386387,0,0.18498498498498497
0.6405405405405405,0,0.18058058058058057
0.6424424424424424,0,0.1783783783783784
0.6443443443443444,0,0.17617617617617617
0.6462462462462463,0,0.17397397397397396
0.6481481481481481,0,0.17177177177177178
0.65005005005005,0,0.16956956956956956
0.651951951951952,0,0.16736736736736738
0.6538538538538539,0,0.16516516516516516
0.6557557557557557,0,0.16296296296296298
0.6576576576576577,0,0.15855855855855855
0.6595595595595596,0,0.15635635635635636
0.6614614614614615,0,0.15415415415415415
0.6633633633633633,0,0.15195195195195196
0.6652652652652653,0,0.14974974974974975
0.6671671671671672,0,0.14754754754754754
0.669069069069069,0,0.14534534534534535
0.670970970970971,0,0.14314314314314314
0.6728728728728729,0,0.14094094094094095
0.6747747747747748,0,0.13873873873873874
0.6766766766766766,0,0.13653653653653652
0.6785785785785786,0,0.13433433433433434
0.6804804804804805,0,0.13213213213213212
0.6823823823823824,0,0.12992992992992994
0.6842842842842843,0,0.12772772772772772
0.6861861861861862,0,0.12552552552552554
0.6880880880880881,0,0.12332332332332333
0.68998998998999,0,0.12112112112112113
0.6918918918918919,0,0.11891891891891893
0.6937937937937938,0,0.11891891891891893
0.6956956956956957,0,0.11671671671671671
0.6975975975975977,0,0.11451451451451451
0.6994994994994995,0,0.11231231231231231
0.7014014014014014,0,0.11231231231231231
0.7033033033033033,0,0.11011011011011011
0.7052052052052052,0,0.10790790790790791
0.7071071071071071,0,0.10790790790790791
0.709009009009009,0,0.1057057057057057
0.710910910910911,0,0.1057057057057057
0.7128128128128128,0,0.1035035035035035
0.7147147147147147,0,0.1035035035035035
0.7166166166166166,0,0.1013013013013013
0.7185185185185186,0,0.1013013013013013
0.7204204204204204,0,0.0990990990990991
0.7223223223223223,0,0.0990990990990991
0.7242242242242243,0,0.0990990990990991
0.7261261261261261,0,0.0968968968968969
0.728028028028028,0,0.0968968968968969
0.7299299299299299,0,0.0946946946946947
0.7318318318318319,0,0.0946946946946947
0.7337337337337337,0,0.0946946946946947
0.7356356356356356,0,0.09249249249249249
0.7375375375375376,0,0.09249249249249249
0.7394394394394395,0,0.09249249249249249
0.7413413413413413,0,0.09249249249249249
0.7432432432432432,0,0.09029029029029029
0.7451451451451452,0,0.09029029029029029
0.747047047047047,0,0.09029029029029029
0.7489489489489489,0,0.09029029029029029
0.7508508508508509,0,0.08808808808808809
0.7527527527527528,0,0.08808808808808809
0.7546546546546546,0,0.08808808808808809
0.7565565565565565,0,0.08808808808808809
0.7584584584584585,0,0.08808808808808809
0.7603603603603604,0,0.08588588588588589
0.7622622622622622,0,0.08588588588588589
0.7641641641641642,0,0.08588588588588589
0.7660660660660661,0,0.08588588588588589
0.767967967967968,0,0.08588588588588589
0.7698698698698698,0,0.08588588588588589
0.7717717717717718,0,0.08368368368368369
0.7736736736736737,0,0.08368368368368369
0.7755755755755755,0,0.08368368368368369
0.7774774774774775,0,0.08368368368368369
0.7793793793793794,0,0.08368368368368369
0.7812812812812813,0,0.08368368368368369
0.7831831831831831,0,0.08148148148148149
0.7850850850850851,0,0.08148148148148149
0.786986986986987,0,0.08148148148148149
0.7888888888888889,0,0.08148148148148149
0.7907907907907908,0,0.08148148148148149
0.7926926926926927,0,0.08148148148148149
0.7945945945945946,0,0.08148148148148149
0.7964964964964965,0,0.08148148148148149
0.7983983983983984,0,0.07927927927927927
0.8003003003003003,0,0.07927927927927927
0.8022022022022022,0,0.07927927927927927
0.8041041041041042,0,0.07927927927927927
0.806006006006006,0,0.07927927927927927
0.8079079079079079,0,0.07927927927927927
0.8098098098098098,0,0.07927927927927927
0.8117117117117117,0,0.07927927927927927
0.8136136136136136,0,0.07927927927927927
0.8155155155155155,0,0.07707707707707707
0.8174174174174175,0,0.07707707707707707
0.8193193193193193,0,0.07707707707707707
0.8212212212212212,0,0.07707707707707707
0.8231231231231231,0,0.07707707707707707
0.8250250250250251,0,0.07707707707707707
0.8269269269269269,0,0.07707707707707707
0.8288288288288288,0,0.07707707707707707
0.8307307307307308,0,0.07707707707707707
0.8326326326326327,0,0.07707707707707707
0.8345345345345345,0,0.07487487487487487
0.8364364364364364,0,0.07487487487487487
0.8383383383383384,0,0.07487487487487487
0.8402402402402402,0,0.07487487487487487
0.8421421421421421,0,0.07487487487487487
0.8440440440440441,0,0.07487487487487487
0.845945945945946,0,0.07487487487487487
0.8478478478478478,0,0.07487487487487487
0.8497497497497497,0,0.07487487487487487
0.8516516516516517,0,0.07487487487487487
0.8535535535535536,0,0.07487487487487487
0.8554554554554554,0,0.07487487487487487
0.8573573573573574,0,0.07487487487487487
0.8592592592592593,0,0.07267267267267268
0.8611611611611611,0,0.07267267267267268
0.863063063063063,0,0.07267267267267268
0.864964964964965,0,0.07267267267267268
0.8668668668668669,0,0.07267267267267268
0.8687687687687687,0,0.07267267267267268
0.8706706706706707,0,0.07267267267267268
0.8725725725725726,0,0.07267267267267268
0.8744744744744745,0,0.07267267267267268
0.8763763763763763,0,0.07267267267267268
0.8782782782782783,0,0.07267267267267268
0.8801801801801802,0,0.07267267267267268
0.882082082082082,0,0.07267267267267268
0.883983983983984,0,0.07267267267267268
0.8858858858858859,0,0.07267267267267268
0.8877877877877878,0,0.07267267267267268
0.8896896896896896,0,0.07047047047047048
0.8915915915915916,0,0.07047047047047048
0.8934934934934935,0,0.07047047047047048
0.8953953953953954,0,0.07047047047047048
0.8972972972972973,0,0.07047047047047048
0.8991991991991992,0,0.07047047047047048
0.9011011011011011,0,0.07047047047047048
0.903003003003003,0,0.07047047047047048
0.9049049049049049,0,0.07047047047047048
0.9068068068068068,0,0.07047047047047048
0.9087087087087087,0,0.07047047047047048
0.9106106106106107,0,0.07047047047047048
0.9125125125125125,0,0.07047047047047048
0.9144144144144144,0,0.07047047047047048
0.9163163163163163,0,0.07047047047047048
0.9182182182182183,0,0.07047047047047048
0.9201201201201201,0,0.07047047047047048
0.922022022022022,0,0.07047047047047048
0.923923923923924,0,0.07047047047047048
0.9258258258258258,0,0.07047047047047048
0.9277277277277277,0,0.07047047047047048
0.9296296296296296,0,0.06826826826826826
0.9315315315315316,0,0.06826826826826826
0.9334334334334334,0,0.06826826826826826
0.9353353353353353,0,0.06826826826826826
0.9372372372372373,0,0.06826826826826826
0.9391391391391392,0,0.06826826826826826
0.941041041041041,0,0.06826826826826826
0.9429429429429429,0,0.06826826826826826
0.9448448448448449,0,0.06826826826826826
0.9467467467467467,0,0.06826826826826826
0.9486486486486486,0,0.06826826826826826
0.9505505505505506,0,0.06826826826826826
0.9524524524524525,0,0.06826826826826826
0.9543543543543543,0,0.06826826826826826
0.9562562562562562,0,0.06826826826826826
0.9581581581581582,0,0.06826826826826826
0.9600600600600601,0,0.06826826826826826
0.9619619619619619,0,0.06826826826826826
0.9638638638638639,0,0.06826826826826826
0.9657657657657658,0,0.06826826826826826
0.9676676676676677,0,0.06826826826826826
0.9695695695695695,0,0.06826826826826826
0.9714714714714715,0,0.06826826826826826
0.9733733733733734,0,0.06826826826826826
0.9752752752752752,0,0.06826826826826826
0.9771771771771772,0,0.06826826826826826
0.9790790790790791,0,0.06826826826826826
0.980980980980981,0,0.06826826826826826
0.9828828828828828,0,0.06826826826826826
0.9847847847847848,0,0.06826826826826826
0.9866866866866867,0,0.06826826826826826
0.9885885885885886,0,0.06826826826826826
0.9904904904904905,0,0.06826826826826826
0.9923923923923924,0,0.06826826826826826
0.9942942942942943,0,0.06826826826826826
0.9961961961961961,0,0.06826826826826826
0.9980980980980981,0,0.06826826826826826
1,0,0.06826826826826826


==> Figures/noissuancelossMu.csv <==
mu,loss,xbard,xbarchange
0.005,1.103473429971158,0.040705582809865956,-12.400000000000016
0.005517241379310344,1.1169515400550591,0.04009569608112225,-12.549737307220902
0.00603448275862069,1.129879022334106,0.039328981336415866,-12.73582011779137
0.006551724137931035,1.1423805290781295,0.03845771458106771,-12.974806244198877
0.007068965517241379,1.154537556283249,0.03755159715550563,-13.200076636662093
0.007586206896551724,1.166422385748022,0.036610629059729616,-13.472962566540756
0.008103448275862069,1.1780833238347161,0.0356696609639536,-13.754622167688744
0.008620689655172414,1.1895575864678574,0.034746118203284555,-14.030672337197572
0.009137931034482759,1.202651792561182,0.03384000077772247,-14.319017718251207
0.009655172413793104,1.2157463391310437,0.03296873402237431,-14.586798081954308
0.010172413793103447,1.2284746507347253,0.03211489260213312,-14.88534435081901
0.010689655172413793,1.2408837575653227,0.03129590185210585,-15.172737875704987
0.011206896551724138,1.2530075699801195,0.030511761772292506,-15.448986892111234
0.011724137931034483,1.26487779685788,0.029745047027586128,-15.761827653172519
0.012241379310344828,1.2765122939104157,0.029030608288200636,-16.010807903713154
0.012758620689655173,1.2879387279012888,0.02833359488392211,-16.291969027129092
0.013275862068965517,1.2991719072939552,0.02767143214985751,-16.551558138763287
0.013793103448275862,1.3102256729081658,0.027026694750899874,-16.83827022411392
0.014310344827586207,1.3211112165025134,0.026416808022156162,-17.095308346912564
0.014827586206896552,1.331840656808309,0.025824346628519415,-17.372811879585715
0.015344827586206897,1.3424164521673805,0.025266735905096593,-17.611320163813577
0.015862068965517243,1.3528497848600323,0.024726550516780736,-17.862706011991015
0.016379310344827588,1.3631452619918172,0.02420379046357184,-18.124020581866425
0.01689655172413793,1.373303658898583,0.023715881080576873,-18.3322062199113
0.017413793103448275,1.3833313553917603,0.023227971697581902,-18.603087415971412
0.01793103448275862,1.3941909356653963,0.02277491298480086,-18.812413247061553
0.018448275862068965,1.4047381426779573,0.02233927960712678,-19.016968223747472
0.01896551724137931,1.4150925394015907,0.021921071564559663,-19.21350211433625
0.019482758620689655,1.425261442432582,0.02150286352199255,-19.464009780736575
0.02,1.4352445320482856,0.02111950614963936,-19.63572539700065


==> Figures/noissuancelossSigma.csv <==
sigma,loss,xbard,xbarchange
0.005,1.4577450822838347,0.010594603745033605,-19.370496767947852
0.005517241379310344,1.4204241991940147,0.012511390606799554,-18.64810787108335
0.00603448275862069,1.3881766845724952,0.014532729479207281,-17.988883284535028
0.006551724137931035,1.360096600362093,0.01665862036225679,-17.33639488654786
0.007068965517241379,1.3354671641807703,0.018854212585734147,-16.813383099206447
0.007586206896551724,1.3136888202691877,0.02111950614963936,-16.35560574456486
0.008103448275862069,1.2942978487480383,0.023454501053972423,-15.92256744191364
0.008620689655172414,1.2769232452107149,0.025824346628519415,-15.602308745106036
0.009137931034482759,1.261242097767556,0.02826389354349426,-15.245530490480807
0.009655172413793104,1.2470282661654286,0.030738291128683027,-14.941955859890447
0.010172413793103447,1.2340689050908462,0.03324753938408572,-14.666801198786283
0.010689655172413793,1.2221988111182247,0.03579163830970235,-14.402475136962412
0.011206896551724138,1.2112726486951053,0.038370587905532896,-14.136422135051921
0.011724137931034483,1.201192429614606,0.040949537501363445,-13.932905670651696
0.012241379310344828,1.1918553070753957,0.043528487097193994,-13.772864487604519
0.012758620689655173,1.1831640705868285,0.04614228736323847,-13.576508944510428
0.013275862068965517,1.1750600775171982,0.04875608762928294,-13.404761378384064
0.013793103448275862,1.1674835757849225,0.05136988789532742,-13.248096930345335
0.014310344827586207,1.1603757542580917,0.05394883749115797,-13.155235706887632
0.014827586206896552,1.1536942938741968,0.05652778708698852,-13.059347204840584
0.015344827586206897,1.1473973273274598,0.059106736682819065,-12.95665219287406
0.015862068965517243,1.1414514905792816,0.061685686278649614,-12.844267843930584
0.016379310344827588,1.1358277553475182,0.06422978520426624,-12.767343290740317
0.01689655172413793,1.130492340871281,0.06677388412988286,-12.673404237021733
0.017413793103448275,1.1254293500143067,0.06928313238528555,-12.605622991575418
0.01793103448275862,1.1206140395982889,0.07175752997047433,-12.559014345712763
0.018448275862068965,1.1160285652763946,0.07419707688544917,-12.529479108440162
0.01896551724137931,1.1116523591466754,0.076636623800424,-12.473843327054066
0.019482758620689655,1.1074714707490552,0.07904132004518492,-12.43152341149987
0.02,1.1034734298786986,0.08141116561973191,-12.400000000000016


==> Figures/noissuancelossT.csv <==
T,loss,xbard,xbarchange
0.5,0.5880661829582134,0.03398170497346419,-10.61515378844712
0.5517241379310345,0.6510947943179746,0.03378206423925165,-11.140285071267822
0.603448275862069,0.7146239249305464,0.033596683557482854,-11.62790697674419
0.6551724137931034,0.7786314642360126,0.03341130287571406,-12.115528882220557
0.7068965517241379,0.8430891836373355,0.03324018224638902,-12.565641410352594
0.7586206896551724,0.9098358328865408,0.03308332166950773,-12.978244561140292
0.8103448275862069,0.9769895173694976,0.032926461092626445,-13.390847711927991
0.8620689655172413,1.0443162727589828,0.03276960051574516,-13.80345086271569
0.9137931034482759,1.1118356367928572,0.03262699999130763,-14.178544636159035
0.9655172413793104,1.179566962805323,0.032484399466870095,-14.553638409602401
1.0172413793103448,1.247520890562126,0.03234179894243256,-14.928732183045765
1.0689655172413792,1.315700293422284,0.03221345847043878,-15.266316579144796
1.1206896551724137,1.384114098059841,0.032085117998445,-15.603900975243826
1.1724137931034482,1.452763576486349,0.03195677752645122,-15.941485371342837
1.2241379310344827,1.5216508021032693,0.03182843705445744,-16.279069767441868
1.2758620689655173,1.5907711834245886,0.03171435663490741,-16.57914478619656
1.3275862068965518,1.6601287464013792,0.03160027621535739,-16.87921980495124
1.3793103448275863,1.7297190464432899,0.031471935743363606,-17.216804201050266
1.4310344827586208,1.8135583577332692,0.031343595271369824,-17.5543885971493
1.4827586206896552,1.8851855100382564,0.0312295148518198,-17.854463615903985
1.5344827586206897,1.9569343118856053,0.031129694484713526,-18.117029257314336
1.5862068965517242,2.028809566760248,0.0310156140651635,-18.417104276069022
1.6379310344827587,2.100812558096754,0.030915793698057227,-18.679669917479373
1.6896551724137931,2.172949225372234,0.030815973330950954,-18.942235558889724
1.7413793103448276,2.2452218862039186,0.03071615296384468,-19.204801200300075
1.793103448275862,2.3176313588736064,0.03063059264918216,-19.429857464366094
1.8448275862068966,2.390178109271879,0.030530772282075888,-19.692423105776445
1.896551724137931,2.462867100585042,0.03043095191496961,-19.954988747186807
1.9482758620689655,2.535693645458059,0.030345391600307095,-20.180045011252815
2,2.608662955897778,0.030259831285644575,-20.40510127531883


==> Figures/surf.csv <==
0,0,0.22625882116603147
0.0011405189944513915,0,0.22807900270953324
0.002281037988902783,0,0.22973812619250464
0.0034215569833541746,0,0.231271160248801
0.004562075977805566,0,0.23270557310345152
0.005702594972256958,0,0.23406294094508556
0.006843113966708349,0,0.23536020921471748
0.007983632961159741,0,0.23661068194146406
0.009124151955611132,0,0.23782479811273324
0.010264670950062525,0,0.23901074134154543
0.011405189944513916,0,0.24017491906809801
0.012545708938965307,0,0.24132233964020064
0.013686227933416699,0,0.24245690941429648
0.014826746927868091,0,0.2435816671534986
0.015967265922319483,0,0.24469896919223078
0.017107784916770875,0,0.24581063586647664
0.018248303911222265,0,0.246918067397153
0.019388822905673658,0,0.2480223356202931
0.02052934190012505,0,0.2491242565686471
0.02166986089457644,0,0.2502244478350754
0.022810379889027833,0,0.25132337381739867
0.023950898883479222,0,0.25242138130091746
0.025091417877930615,0,0.25351872733465575
0.026231936872382008,0,0.2546156009664259
0.027372455866833397,0,0.2557121400939545
0.02851297486128479,0,0.2568084444448056
0.029653493855736183,0,0.25790458550183737
0.030794012850187572,0,0.25900061403251307
0.031934531844638965,0,0.2600965657514048
0.033075050839090354,0,0.2611924655397089
0.03421556983354175,0,0.26228833055913314
0.03535608882799314,0,0.26338417252667723
0.03649660782244453,0,0.2644799993590362
0.037637126816895926,0,0.26557581634851585
0.038777645811347315,0,0.26667162699463665
0.039918164805798705,0,0.26776743358562244
0.0410586838002501,0,0.26886323760033803
0.04219920279470149,0,0.26995903998290094
0.04333972178915288,0,0.27105484132810304
0.04448024078360427,0,0.2721506420051378
0.045620759778055665,0,0.2732464422391875
0.046761278772507055,0,0.2743422421645899
0.047901797766958444,0,0.2754380418590799
0.04904231676140984,0,0.27653384136558873
0.05018283575586123,0,0.27762964070596646
0.05132335475031262,0,0.2787254398895255
0.052463873744764015,0,0.2798212389183031
0.053604392739215405,0,0.28091703779026983
0.054744911733666794,0,0.2820128365012657
0.05588543072811819,0,0.28310863504615386
0.05702594972256958,0,0.28420443342038465
0,0.04,0.2262644129769171
0.0011405189944513915,0.04,0.22808290078142893
0.002281037988902783,0.04,0.22974091362381055
0.0034215569833541746,0.04,0.23127329146751482
0.004562075977805566,0.04,0.23270740571412546
0.005702594972256958,0.04,0.2340647605713423
0.006843113966708349,0.04,0.23536224854432725
0.007983632961159741,0.04,0.23661313500111775
0.009124151955611132,0.04,0.2378278306790752
0.010264670950062525,0.04,0.23901449828732832
0.011405189944513916,0.04,0.24017952934161582
0.012545708938965307,0.04,0.24132791947879847
0.013686227933416699,0.04,0.2424635642977392
0.014826746927868091,0.04,0.24358949291106652
0.015967265922319483,0.04,0.2447080525903234
0.017107784916770875,0.04,0.2458210549233255
0.018248303911222265,0.04,0.2469298915999616
0.019388822905673658,0.04,0.24803562615922065
0.02052934190012505,0.04,0.24913906665238836
0.02166986089457644,0.04,0.2502408231144811
0.022810379889027833,0.04,0.25134135291607007
0.023950898883479222,0.04,0.25244099643385837
0.025091417877930615,0.04,0.2535400049863718
0.026231936872382008,0.04,0.254638562596588
0.027372455866833397,0.04,0.25573680284014144
0.02851297486128479,0.04,0.2568348217962583
0.029653493855736183,0.04,0.25793268792420204
0.030794012850187572,0.04,0.25903044953007087
0.031934531844638965,0.04,0.2601281403594565
0.033075050839090354,0.04,0.26122578374512917
0.03421556983354175,0.04,0.26232339565127005
0.03535608882799314,0.04,0.2634209868837689
0.03649660782244453,0.04,0.2645185646771757
0.037637126816895926,0.04,0.26561613382107085
0.038777645811347315,0.04,0.2667136974501909
0.039918164805798705,0.04,0.2678112575920774
0.0410586838002501,0.04,0.2689088155420896
0.04219920279470149,0.04,0.2700063721170598
0.04333972178915288,0.04,0.27110392782476256
0.04448024078360427,0.04,0.272201482975738
0.045620759778055665,0.04,0.27329903775616554
0.046761278772507055,0.04,0.2743965922747817
0.047901797766958444,0.04,0.2754941465927123
0.04904231676140984,0.04,0.2765917007422217
0.05018283575586123,0.04,0.27768925473836037
0.05132335475031262,0.04,0.2787868085861213
0.052463873744764015,0.04,0.27988436228479163
0.053604392739215405,0.04,0.2809819158305753
0.054744911733666794,0.04,0.28207946921815563
0.05588543072811819,0.04,0.28317702244161863
0.05702594972256958,0.04,0.2842745754958797
0,0.08,0.22626957663805058
0.0011405189944513915,0.08,0.22808639760201493
0.002281037988902783,0.08,0.2297433170663812
0.0034215569833541746,0.08,0.23127504636038895
0.004562075977805566,0.08,0.23270886078486813
0.005702594972256958,0.08,0.23406619379276553
0.006843113966708349,0.08,0.23536388649995005
0.007983632961159741,0.08,0.23661516730905235
0.009124151955611132,0.08,0.23783042040204366
0.010264670950062525,0.08,0.23901778915678004
0.011405189944513916,0.08,0.24018365052715426
0.012545708938965307,0.08,0.24133298853726387
0.013686227933416699,0.08,0.24246968883894665
0.014826746927868091,0.08,0.24359677142078812
0.015967265922319483,0.08,0.24471657475814948
0.017107784916770875,0.08,0.24583090173641065
0.018248303911222265,0.08,0.2469411353860187
0.019388822905673658,0.08,0.24804833069553947
0.02052934190012505,0.08,0.24915328740337123
0.02166986089457644,0.08,0.2502566076185201
0.022810379889027833,0.08,0.2513587413130148
0.023950898883479222,0.08,0.2524600221056238
0.025091417877930615,0.08,0.2535606952736714
0.026231936872382008,0.08,0.25466093955237495
0.027372455866833397,0.08,0.2557608839830619
0.02851297486128479,0.08,0.256860620833378
0.029653493855736183,0.08,0.25796021541982883
0.030794012850187572,0.08,0.25905971350538587
0.031934531844638965,0.08,0.26015914681497604
0.033075050839090354,0.08,0.26125853710416336
0.03421556983354175,0.08,0.262357899127293
0.03535608882799314,0.08,0.2634572427778905
0.03649660782244453,0.08,0.2645565746138656
0.037637126816895926,0.08,0.26565589893114483
0.038777645811347315,0.08,0.26675521851007367
0.039918164805798705,0.08,0.26785453512778246
0.0410586838002501,0.08,0.2689538499054332
0.04219920279470149,0.08,0.27005316354052317
0.04333972178915288,0.08,0.2711524764602954
0.04448024078360427,0.08,0.2722517889217321
0.045620759778055665,0.08,0.2733511010758921
0.046761278772507055,0.08,0.27445041300878087
0.047901797766958444,0.08,0.2755497247669851
0.04904231676140984,0.08,0.2766490363735582
0.05018283575586123,0.08,0.2777483478377513
0.05132335475031262,0.08,0.2788476591609083
0.052463873744764015,0.08,0.2799469703400046
0.053604392739215405,0.08,0.2810462813697556
0.054744911733666794,0.08,0.28214559224385743
0.05588543072811819,0.08,0.28324490295571736
0.05702594972256958,0.08,0.28434421349976746
0,0.12,0.22627431382913307
0.0011405189944513915,0.12,0.22808949987373528
0.002281037988902783,0.12,0.22974534684109452
0.0034215569833541746,0.12,0.231276437576713
0.004562075977805566,0.12,0.23270995207497802
0.005702594972256958,0.12,0.2340672544073726
0.006843113966708349,0.12,0.23536513604572348
0.007983632961159741,0.12,0.23661679034744404
0.009124151955611132,0.12,0.2378325768616338
0.010264670950062525,0.12,0.2390206214200476
0.011405189944513916,0.12,0.2401872879606798
0.012545708938965307,0.12,0.2413375501384618
0.013686227933416699,0.12,0.24247528457256623
0.014826746927868091,0.12,0.24360350271689682
0.015967265922319483,0.12,0.2447245345435347
0.017107784916770875,0.12,0.2458401742771448
0.018248303911222265,0.12,0.2469517961338088
0.019388822905673658,0.12,0.24806044625720497
0.02052934190012505,0.12,0.24916691569305507
0.02166986089457644,0.12,0.2502717982066404
0.022810379889027833,0.12,0.2513755359540219
0.023950898883479222,0.12,0.25247845540699576
0.025091417877930615,0.12,0.2535807954592612
0.026231936872382008,0.12,0.25468272927194074
0.027372455866833397,0.12,0.255784381124176
0.02851297486128479,0.12,0.25688583929972586
0.029653493855736183,0.12,0.2579871658492883
0.030794012850187572,0.12,0.25908840391078475
0.031934531844638965,0.12,0.260189583139011
0.033075050839090354,0.12,0.26129072368705736
0.03421556983354175,0.12,0.26239183909108615
0.03535608882799314,0.12,0.26349293833484855
0.03649660782244453,0.12,0.2645940273085126
0.037637126816895926,0.12,0.26569510982619793
0.038777645811347315,0.12,0.26679618832638163
0.039918164805798705,0.12,0.26789726434759586
0.0410586838002501,0.12,0.2689983388471556
0.04219920279470149,0.12,0.2700994124118273
0.04333972178915288,0.12,0.27120048539517655
0.04448024078360427,0.12,0.27230155800590156
0.045620759778055665,0.12,0.27340263036387175
0.046761278772507055,0.12,0.274503702535215
0.047901797766958444,0.12,0.27560477455399657
0.04904231676140984,0.12,0.2767058464354503
0.05018283575586123,0.12,0.2778069181839646
0.05132335475031262,0.12,0.27890798979784986
0.052463873744764015,0.12,0.280009061272165
0.053604392739215405,0.12,0.28111013260037876
0.054744911733666794,0.12,0.28221120377534725
0.05588543072811819,0.12,0.28331227478987964
0.05702594972256958,0.12,0.28441334563796383
0,0.16,0.22627862632737594
0.0011405189944513915,0.16,0.22809221478835753
0.002281037988902783,0.16,0.22974701429412914
0.0034215569833541746,0.16,0.23127747915221342
0.004562075977805566,0.16,0.23271069492224716
0.005702594972256958,0.16,0.23406795783163947
0.006843113966708349,0.16,0.2353660116780708
0.007983632961159741,0.16,0.23661801695081636
0.009124151955611132,0.16,0.23783431075078795
0.010264670950062525,0.16,0.23902300339385232
0.011405189944513916,0.16,0.24019044755937827
0.012545708938965307,0.16,0.24134160794393017
0.013686227933416699,0.16,0.24248035316701855
0.014826746927868091,0.16,0.24360968680809642
0.015967265922319483,0.16,0.24473193065689017
0.017107784916770875,0.16,0.24584887031198613
0.018248303911222265,0.16,0.2469618709871956
0.019388822905673658,0.16,0.24807196963739186
0.02052934190012505,0.16,0.249179948178563
0.02166986089457644,0.16,0.25028639155664995
0.022810379889027833,0.16,0.2513917336411217
0.023950898883479222,0.16,0.25249629332265894
0.025091417877930615,0.16,0.2536003027335431
0.026231936872382008,0.16,0.25470392914902384
0.027372455866833397,0.16,0.2558072918417984
0.02851297486128479,0.16,0.25691047493061053
0.029653493855736183,0.16,0.25801353707426833
0.030794012850187572,0.16,0.25911651870469565
0.031934531844638965,0.16,0.2602194473605152
0.033075050839090354,0.16,0.2613223415716761
0.03421556983354175,0.16,0.2624252136526717
0.03535608882799314,0.16,0.26352807168458525
0.03649660782244453,0.16,0.2646309209025847
0.037637126816895926,0.16,0.26573376465387283
0.038777645811347315,0.16,0.26683660504984885
0.039918164805798705,0.16,0.26793944340382636
0.0410586838002501,0.16,0.269042280520644
0.04219920279470149,0.16,0.27014511688553766
0.04333972178915288,0.16,0.27124795278555675
0.04448024078360427,0.16,0.27235078838650134
0.045620759778055665,0.16,0.2734536237809871
0.046761278772507055,0.16,0.2745564590180591
0.047901797766958444,0.16,0.2756592941211964
0.04904231676140984,0.16,0.27676212909912257
0.05018283575586123,0.16,0.2778649639522254
0.05132335475031262,0.16,0.2789677986763381
0.052463873744764015,0.16,0.2800706332649471
0.053604392739215405,0.16,0.28117346771048746
0.054744911733666794,0.16,0.282276302005092
0.05588543072811819,0.16,0.2833791361410362
0.05702594972256958,0.16,0.28448197011189325
0,0.2,0.22628251549800216
0.0011405189944513915,0.2,0.22809455004257262
0.002281037988902783,0.2,0.22974833190436122
0.0034215569833541746,0.2,0.2312781866867419
0.004562075977805566,0.2,0.23271110645841417
0.005702594972256958,0.2,0.23406832132484406
0.006843113966708349,0.2,0.23536652963694812
0.007983632961159741,0.2,0.23661886148843722
0.009124151955611132,0.2,0.2378356340191124
0.010264670950062525,0.2,0.23902494434233912
0.011405189944513916,0.2,0.24019313588045016
0.012545708938965307,0.2,0.2413451659753977
0.013686227933416699,0.2,0.242484896416158
0.014826746927868091,0.2,0.2436153236480684
0.015967265922319483,0.2,0.24473876162930716
0.017107784916770875,0.2,0.24585698735591413
0.018248303911222265,0.2,0.2469713568104565
0.019388822905673658,0.2,0.24808289735535577
0.02052934190012505,0.2,0.24919238127174517
0.02166986089457644,0.2,0.25030038414270794
0.022810379889027833,0.2,0.2514073310189605
0.023950898883479222,0.2,0.2525135327246141
0.025091417877930615,0.2,0.253619214213339
0.026231936872382008,0.2,0.2547245365352077
0.027372455866833397,0.2,0.25582961369531243
0.02851297486128479,0.2,0.2569345254580146
0.029653493855736183,0.2,0.25803932696233856
0.030794012850187572,0.2,0.2591440558557401
0.031934531844638965,0.2,0.2602487375195356
0.033075050839090354,0.2,0.26135338884576637
0.03421556983354175,0.2,0.2624580209296551
0.03535608882799314,0.2,0.2635626409619748
0.03649660782244453,0.2,0.26466725353994225
0.037637126816895926,0.2,0.26577186156203225
0.038777645811347315,0.2,0.2668764668297114
0.039918164805798705,0.2,0.2679810704460273
0.0410586838002501,0.2,0.26908567307566605
0.04219920279470149,0.2,0.27019027511205185
0.04333972178915288,0.2,0.2712948767830993
0.04448024078360427,0.2,0.27239947821714044
0.045620759778055665,0.2,0.2735040794834126
0.046761278772507055,0.2,0.2746086806165744
0.047901797766958444,0.2,0.27571328163134545
0.04904231676140984,0.2,0.2768178825311469
0.05018283575586123,0.2,0.2779224833131451
0.05132335475031262,0.2,0.2790270839711828
0.052463873744764015,0.2,0.28013168449747444
0.053604392739215405,0.2,0.2812362848835911
0.054744911733666794,0.2,0.2823408851210414
0.05588543072811819,0.2,0.28344548520161444
0.05702594972256958,0.2,0.28455008511848534
0,0.24,0.22628598222125534
0.0011405189944513915,0.24,0.2280965138757486
0.002281037988902783,0.24,0.2297493134334705
0.0034215569833541746,0.24,0.23127857755940978
0.004562075977805566,0.24,0.23271120586053848
0.005702594972256958,0.24,0.23406836424986077
0.006843113966708349,0.24,0.23536670815194405
0.007983632961159741,0.24,0.23661934007697918
0.009124151955611132,0.24,0.23783656003998146
0.010264670950062525,0.24,0.23902645459330282
0.011405189944513916,0.24,0.24019536018727167
0.012545708938965307,0.24,0.24134822863658606
0.013686227933416699,0.24,0.24248891622574445
0.014826746927868091,0.24,0.243620413097255
0.015967265922319483,0.24,0.24474502576033733
0.017107784916770875,0.24,0.24586452261567365
0.018248303911222265,0.24,0.24698025013442046
0.019388822905673658,0.24,0.24809322561047337
0.02052934190012505,0.24,0.24920421110374025
0.02166986089457644,0.24,0.2503137722109819
0.022810379889027833,0.24,0.25142232456063107
0.023950898883479222,0.24,0.25253017036631387
0.025091417877930615,0.24,0.25363752694206443
0.026231936872382008,0.24,0.25474454874390295
0.027372455866833397,0.24,0.25585134423105
0.02851297486128479,0.24,0.2569579886169148
0.029653493855736183,0.24,0.2580645333927519
0.030794012850187572,0.24,0.2591710133474935
0.031934531844638965,0.24,0.2602774516707528
0.033075050839090354,0.24,0.26138386360933685
0.03421556983354175,0.24,0.2624902590486382
0.03535608882799314,0.24,0.26359664430750346
0.03649660782244453,0.24,0.2647030233670251
0.037637126816895926,0.24,0.2658093986986502
0.038777645811347315,0.24,0.2669157718134595
0.039918164805798705,0.24,0.2680221436207039
0.0410586838002501,0.24,0.2691285146580974
0.04219920279470149,0.24,0.2702348852373725
0.04333972178915288,0.24,0.27134125553480987
0.04448024078360427,0.24,0.2724476256466571
0.045620759778055665,0.24,0.27355399562253163
0.046761278772507055,0.24,0.2746603654852573
0.047901797766958444,0.24,0.27576673524248524
0.04904231676140984,0.24,0.27687310489342415
0.05018283575586123,0.24,0.27797947443270676
0.05132335475031262,0.24,0.2790858438526047
0.052463873744764015,0.24,0.2801922131443062
0.053604392739215405,0.24,0.2812985822986604
0.054744911733666794,0.24,0.2824049513066233
0.05588543072811819,0.24,0.2835113201595306
0.05702594972256958,0.24,0.28461768885016836
0,0.28,0.22628902680268567
0.0011405189944513915,0.28,0.22809811511927214
0.002281037988902783,0.28,0.22974997408168044
0.0034215569833541746,0.28,0.23127867116986295
0.004562075977805566,0.28,0.2327110146411599
0.005702594972256958,0.28,0.2340681083770574
0.006843113966708349,0.28,0.23536656773025486
0.007983632961159741,0.28,0.23661947082974227
0.009124151955611132,0.28,0.2378371038060331
0.010264670950062525,0.28,0.23902754567309087
0.011405189944513916,0.28,0.24019712852435476
0.012545708938965307,0.28,0.24135080073502102
0.013686227933416699,0.28,0.2424924145931101
0.014826746927868091,0.28,0.24362495487347957
0.015967265922319483,0.28,0.24475072105273973
0.017107784916770875,0.28,0.24587147292027214
0.018248303911222265,0.28,0.24698854709171014
0.019388822905673658,0.28,0.24810295022813197
0.02052934190012505,0.28,0.24921543348439776
0.02166986089457644,0.28,0.25032655175294233
0.022810379889027833,0.28,0.251436710553325
0.023950898883479222,0.28,0.2525462028780978
0.025091417877930615,0.28,0.25365523789199007
0.026231936872382008,0.28,0.2547639630566248
0.027372455866833397,0.28,0.25587248099026344
0.02851297486128479,0.28,0.2569808621532673
0.029653493855736183,0.28,0.25808915426340845
0.030794012850187572,0.28,0.25919738918393065
0.031934531844638965,0.28,0.2603055878873326
0.033075050839090354,0.28,0.2614137639770816
0.03421556983354175,0.28,0.26252192614650743
0.03535608882799314,0.28,0.2636300798677655
0.03649660782244453,0.28,0.2647382285328448
0.037637126816895926,0.28,0.2658463742115324
0.038777645811347315,0.28,0.26695451814645516
0.039918164805798705,0.28,0.2680626610709316
0.0410586838002501,0.28,0.26917080340959065
0.04219920279470149,0.28,0.27027894540285
0.04333972178915288,0.28,0.2713870871828483
0.04448024078360427,0.28,0.2724952288189948
0.045620759778055665,0.28,0.273603370344858
0.046761278772507055,0.28,0.27471151177379344
0.047901797766958444,0.28,0.27581965310791157
0.04904231676140984,0.28,0.27692779434317155
0.05018283575586123,0.28,0.2780359354722597
0.05132335475031262,0.28,0.27914407648622835
0.052463873744764015,0.28,0.2802522173754382
0.053604392739215405,0.28,0.28136035813012356
0.054744911733666794,0.28,0.2824684987407391
0.05588543072811819,0.28,0.28357663919818676
0.05702594972256958,0.28,0.28468477949486465
0,0.32,0.22629164886355915
0.0011405189944513915,0.32,0.22809936321822902
0.002281037988902783,0.32,0.22975033066547357
0.0034215569833541746,0.32,0.23127848921670344
0.004562075977805566,0.32,0.23271055698428297
0.005702594972256958,0.32,0.2340675782387026
0.006843113966708349,0.32,0.23536613149463242
0.007983632961159741,0.32,0.23661927415028602
0.009124151955611132,0.32,0.23783728215956362
0.010264670950062525,0.32,0.23902823046458857
0.011405189944513916,0.32,0.2401984498030957
0.012545708938965307,0.32,0.2413528875035314
0.013686227933416699,0.32,0.24249539357789482
0.014826746927868091,0.32,0.24362894848817837
0.015967265922319483,0.32,0.2447558451306222
0.017107784916770875,0.32,0.2458778346354491
0.018248303911222265,0.32,0.24699624333855152
0.019388822905673658,0.32,0.24811206659588356
0.02052934190012505,0.32,0.24922604385589772
0.02166986089457644,0.32,0.25033871847636374
0.022810379889027833,0.32,0.2514504850843926
0.023950898883479222,0.32,0.2525616267647542
0.025091417877930615,0.32,0.2536723439694314
0.026231936872382008,0.32,0.2547827767322773
0.027372455866833397,0.32,0.2558930215197075
0.02851297486128479,0.32,0.2570031438339698
0.029653493855736183,0.32,0.25811318749910156
0.030794012850187572,0.32,0.2592231813955585
0.031934531844638965,0.32,0.2603331442649939
0.033075050839090354,0.32,0.2614430880807238
0.03421556983354175,0.32,0.2625530203714983
0.03535608882799314,0.32,0.2636629457956677
0.03649660782244453,0.32,0.26477286718870363
0.037637126816895926,0.32,0.26588278624782236
0.038777645811347315,0.32,0.2669927039713935
0.039918164805798705,0.32,0.26810262093587484
0.0410586838002501,0.32,0.26921253746719553
0.04219920279470149,0.32,0.2703224537449065
0.04333972178915288,0.32,0.2714323698643452
0.04448024078360427,0.32,0.2725422858730882
0.045620759778055665,0.32,0.2736522017919707
0.046761278772507055,0.32,0.2747621176270215
0.047901797766958444,0.32,0.2758720333761566
0.04904231676140984,0.32,0.27698194903290974
0.05018283575586123,0.32,0.27809186458851304
0.05132335475031262,0.32,0.27920178003307883
0.052463873744764015,0.32,0.28031169535629574
0.053604392739215405,0.32,0.2814216105478598
0.054744911733666794,0.32,0.28253152559775757
0.05588543072811819,0.32,0.2836414404964644
0.05702594972256958,0.32,0.28475135523598444
0,0.36,0.22629384747110193
0.0011405189944513915,0.36,0.22810026829152297
0.002281037988902783,0.36,0.2297504018168306
0.0034215569833541746,0.36,0.2312780560120618
0.004562075977805566,0.36,0.23270986013212297
0.005702594972256958,0.36,0.2340668015422717
0.006843113966708349,0.36,0.2353654255814099
0.007983632961159741,0.36,0.23661877308062537
0.009124151955611132,0.36,0.2378371140664847
0.010264670950062525,0.36,0.23902852339429204
0.011405189944513916,0.36,0.24019933390108544
0.012545708938965307,0.36,0.24135449462109698
0.013686227933416699,0.36,0.242497855261035
0.014826746927868091,0.36,0.24363239316393195
0.015967265922319483,0.36,0.24476039513621603
0.017107784916770875,0.36,0.24588360355780778
0.018248303911222265,0.36,0.2470033339598921
0.019388822905673658,0.36,0.24812056958790918
0.02052934190012505,0.36,0.24923603723988189
0.02166986089457644,0.36,0.25035026777434966
0.022810379889027833,0.36,0.2514636440287339
0.023950898883479222,0.36,0.2525764384063904
0.025091417877930615,0.36,0.2536888420240137
0.026231936872382008,0.36,0.2548009870203696
0.027372455866833397,0.36,0.25591296338544395
0.02851297486128479,0.36,0.25702483145910154
0.029653493855736183,0.36,0.2581366310611325
0.030794012850187572,0.36,0.25924838804614714
0.031934531844638965,0.36,0.2603601189261529
0.033075050839090354,0.36,0.2614718340711176
0.03421556983354175,0.36,0.26258353988387445
0.03535608882799314,0.36,0.26369524025025204
0.03649660782244453,0.36,0.26480693748758777
0.037637126816895926,0.36,0.265918632953263
0.038777645811347315,0.36,0.26703032742761384
0.039918164805798705,0.36,0.26814202135022597
0.0410586838002501,0.36,0.2692537149629426
0.04219920279470149,0.36,0.2703654083947532
0.04333972178915288,0.36,0.27147710171122597
0.04448024078360427,0.36,0.27258879494276167
0.045620759778055665,0.36,0.2737004881004618
0.046761278772507055,0.36,0.2748121811849106
0.047901797766958444,0.36,0.27592387419098136
0.04904231676140984,0.36,0.27703556711046573
0.05018283575586123,0.36,0.2781472599335355
0.05132335475031262,0.36,0.27925895264958156
0.052463873744764015,0.36,0.28037064524773153
0.053604392739215405,0.36,0.28148233771719533
0.054744911733666794,0.36,0.28259403004750827
0.05588543072811819,0.36,0.28370572222871565
0.05702594972256958,0.36,0.28481741425241597
0,0.4,0.2262956205863196
0.0011405189944513915,0.4,0.22810084114175552
0.002281037988902783,0.4,0.22975020819435082
0.0034215569833541746,0.4,0.2312773988337522
0.004562075977805566,0.4,0.23270895482787568
0.005702594972256958,0.4,0.23406580965218937
0.006843113966708349,0.4,0.23536447961117746
0.007983632961159741,0.4,0.23661799371737952
0.009124151955611132,0.4,0.2378366209456849
0.010264670950062525,0.4,0.2390284406568959
0.011405189944513916,0.4,0.2401997917790341
0.012545708938965307,0.4,0.2413556282327286
0.013686227933416699,0.4,0.2424998016882008
0.014826746927868091,0.4,0.24363528772739343
0.015967265922319483,0.4,0.2447643675987986
0.017107784916770875,0.4,0.2458887747828308
0.018248303911222265,0.4,0.24700981335359343
0.019388822905673658,0.4,0.24812845347543208
0.02052934190012505,0.4,0.24924540817747046
0.02166986089457644,0.4,0.2503611946930726
0.022810379889027833,0.4,0.25147618303899244
0.023950898883479222,0.4,0.25259063406431853
0.025091417877930615,0.4,0.2537047288635573
0.026231936872382008,0.4,0.2548185911793158
0.027372455866833397,0.4,0.2559323041905787
0.02851297486128479,0.4,0.25704592287675526
0.029653493855736183,0.4,0.25815948295828034
0.030794012850187572,0.4,0.259273007239888
0.031934531844638965,0.4,0.26038651002388197
0.033075050839090354,0.4,0.2615000001198645
0.03421556983354175,0.4,0.26261348285603914
0.03535608882799314,0.4,0.2637269613959969
0.03649660782244453,0.4,0.2648404375831624
0.037637126816895926,0.4,0.265953912471192
0.038777645811347315,0.4,0.26706738665024815
0.039918164805798705,0.4,0.2681808604435616
0.0410586838002501,0.4,0.2692943340234066
0.04219920279470149,0.4,0.2704078074781209
0.04333972178915288,0.4,0.27152128085005867
0.04448024078360427,0.4,0.2726347541566535
0.045620759778055665,0.4,0.2737482274019047
0.046761278772507055,0.4,0.27486170058255227
0.047901797766958444,0.4,0.27597517369137503
0.04904231676140984,0.4,0.27708864671897204
0.05018283575586123,0.4,0.2782021196547566
0.05132335475031262,0.4,0.27931559248755855
0.052463873744764015,0.4,0.28042906520602223
0.053604392739215405,0.4,0.2815425377988991
0.054744911733666794,0.4,0.2826560102552761
0.05588543072811819,0.4,0.28376948256476003
0.05702594972256958,0.4,0.28488295471852454
0,0.44,0.22629696472638386
0.0011405189944513915,0.44,0.22810109327240774
0.002281037988902783,0.44,0.22974977269985958
0.0034215569833541746,0.44,0.23127654830948646
0.004562075977805566,0.44,0.2327078758171567
0.005702594972256958,0.44,0.23406463815041578
0.006843113966708349,0.44,0.23536332724801912
0.007983632961159741,0.44,0.23661696571390714
0.009124151955611132,0.44,0.2378358270703261
0.010264670950062525,0.44,0.23902800048947256
0.011405189944513916,0.44,0.2401998356212834
0.012545708938965307,0.44,0.24135629496815394
0.013686227933416699,0.44,0.24250123479246158
0.014826746927868091,0.44,0.24363763046941075
0.015967265922319483,0.44,0.24476775826679648
0.017107784916770875,0.44,0.2458933425389172
0.018248303911222265,0.44,0.2470156750881376
0.019388822905673658,0.44,0.24813571182022398
0.02052934190012505,0.44,0.2492541506617564
0.02166986089457644,0.44,0.25037149389956764
0.022810379889027833,0.44,0.25148809754080254
0.023950898883479222,0.44,0.2526042098943784
0.025091417877930615,0.44,0.25372000127665123
0.026231936872382008,0.44,0.2548355865012648
0.027372455866833397,0.44,0.25595104159769216
0.02851297486128479,0.44,0.2570664160006603
0.029653493855736183,0.44,0.2581817412589801
0.030794012850187572,0.44,0.25929703712863433
0.031934531844638965,0.44,0.26041231574531626
0.033075050839090354,0.44,0.2615275844201237
0.03421556983354175,0.44,0.26264284747185296
0.03535608882799314,0.44,0.2637581074014725
0.03649660782244453,0.44,0.2648733656283047
0.037637126816895926,0.44,0.2659886229412519
0.038777645811347315,0.44,0.2671038797692328
0.039918164805798705,0.44,0.268219136339663
0.0410586838002501,0.44,0.2693343927692769
0.04219920279470149,0.44,0.2704496491150169
0.04333972178915288,0.44,0.27156490540193606
0.04448024078360427,0.44,0.27268016163817455
0.045620759778055665,0.44,0.27379541782285066
0.046761278772507055,0.44,0.2749106739501701
0.047901797766958444,0.44,0.2760259300115707
0.04904231676140984,0.44,0.2771411859968769
0.05018283575586123,0.44,0.27825644189496995
0.05132335475031262,0.44,0.27937169769422965
0.052463873744764015,0.44,0.2804869533828631
0.053604392739215405,0.44,0.28160220894917526
0.054744911733666794,0.44,0.2827174643817961
0.05588543072811819,0.44,0.2838327196698746
0.05702594972256958,0.44,0.28494797480414014
0,0.48,0.22629787515052202
0.0011405189944513915,0.48,0.2281010368521914
0.002281037988902783,0.48,0.22974912068086467
0.0034215569833541746,0.48,0.23127553882120389
0.004562075977805566,0.48,0.2327066624072416
0.005702594972256958,0.48,0.23406332748695427
0.006843113966708349,0.48,0.23536200686772474
0.007983632961159741,0.48,0.23661572289326513
0.009124151955611132,0.48,0.23783476006472723
0.010264670950062525,0.48,0.23902722351297498
0.011405189944513916,0.48,0.24019947900895375
0.012545708938965307,0.48,0.24135650195928512
0.013686227933416699,0.48,0.2425021562887941
0.014826746927868091,0.48,0.2436394189606352
0.015967265922319483,0.48,0.2447705618903759
0.017107784916770875,0.48,0.24589729997655937
0.018248303911222265,0.48,0.24702091172647045
0.019388822905673658,0.48,0.24814233734782
0.02052934190012505,0.48,0.24926225806285873
0.02166986089457644,0.48,0.2503811596520174
0.022810379889027833,0.48,0.2514993827365914
0.023950898883479222,0.48,0.2526171619711788
0.025091417877930615,0.48,0.2537346560656634
0.026231936872382008,0.48,0.254851970345192
0.027372455866833397,0.48,0.2559691733567389
0.02851297486128479,0.48,0.2570863088306416
0.029653493855736183,0.48,0.2582034041042993
0.030794012850187572,0.48,0.2593204759186647
0.031934531844638965,0.48,0.26043753431396804
0.033075050839090354,0.48,0.26155458518620306
0.03421556983354175,0.48,0.26267163192489024
0.03535608882799314,0.48,0.2637886764372188
0.03649660782244453,0.48,0.2649057197731561
0.037637126816895926,0.48,0.2660227624978591
0.038777645811347315,0.48,0.267139804908232
0.039918164805798705,0.48,0.268256847155836
0.0410586838002501,0.48,0.2693738893149813
0.04219920279470149,0.48,0.27049093141954644
0.04333972178915288,0.48,0.2716079734824145
0.04448024078360427,0.48,0.27272501550550393
0.045620759778055665,0.48,0.2738420574848477
0.046761278772507055,0.48,0.2749590994131434
0.047901797766958444,0.48,0.2760761412810598
0.04904231676140984,0.48,0.2771931830779551
0.05018283575586123,0.48,0.278310224792338
0.05132335475031262,0.48,0.27942726641221016
0.052463873744764015,0.48,0.2805443079253651
0.053604392739215405,0.48,0.28166134931965686
0.054744911733666794,0.48,0.2827783905832414
0.05588543072811819,0.48,0.28389543170478626
0.05702594972256958,0.48,0.285012472674551
0,0.52,0.22629834514437733
0.0011405189944513915,0.52,0.22810068461091282
0.002281037988902783,0.52,0.22974828008236783
0.0034215569833541746,0.52,0.23127440890448658
0.004562075977805566,0.52,0.23270535907592835
0.005702594972256958,0.52,0.23406192373102855
0.006843113966708349,0.52,0.23536056236144204
0.007983632961159741,0.52,0.23661430400691427
0.009124151955611132,0.52,0.237833451531454
0.010264670950062525,0.52,0.23902613316769156
0.011405189944513916,0.52,0.24019873713968223
0.012545708938965307,0.52,0.24135625685684572
0.013686227933416699,0.52,0.24250256752974467
0.014826746927868091,0.52,0.2436406498054882
0.015967265922319483,0.52,0.2447727719361321
0.017107784916770875,0.52,0.24590063889727445
0.018248303911222265,0.52,0.24702551460609853
0.019388822905673658,0.52,0.24814832179658566
0.02052934190012505,0.52,0.2492697230466831
0.02166986089457644,0.52,0.25039018577679806
0.022810379889027833,0.52,0.25151003362334984
0.023950898883479222,0.52,0.2526294863282283
0.025091417877930615,0.52,0.2537486900938111
0.026231936872382008,0.52,0.2548677401802596
0.027372455866833397,0.52,0.25598669733900714
0.02851297486128479,0.52,0.2571055994755514
0.029653493855736183,0.52,0.2582244697209081
0.030794012850187572,0.52,0.2593433218760715
0.031934531844638965,0.52,0.26046216399020355
0.033075050839090354,0.52,0.2615810006514355
0.03421556983354175,0.52,0.2626998344153805
0.03535608882799314,0.52,0.26381866667276427
0.03649660782244453,0.52,0.2649374981627044
0.037637126816895926,0.52,0.26605632926848105
0.038777645811347315,0.52,0.26717516018354814
0.039918164805798705,0.52,0.268293991002298
0.0410586838002501,0.52,0.2694128217683908
0.04219920279470149,0.52,0.27053165249981065
0.04333972178915288,0.52,0.2716504832015092
0.04448024078360427,0.52,0.27276931387162573
0.045620759778055665,0.52,0.2738881445044857
0.046761278772507055,0.52,0.2750069750920436
0.047901797766958444,0.52,0.2761258056246158
0.04904231676140984,0.52,0.2772446360913179
0.05018283575586123,0.52,0.278363466480392
0.05132335475031262,0.52,0.279482296779506
0.052463873744764015,0.52,0.28060112697604556
0.053604392739215405,0.52,0.2817199570573985
0.054744911733666794,0.52,0.28283878701121973
0.05588543072811819,0.52,0.2839576168256655
0.05702594972256958,0.52,0.2850764464904963
0,0.56,0.22629836542822857
0.0011405189944513915,0.56,0.22810004960665073
0.002281037988902783,0.56,0.22974728149043283
0.0034215569833541746,0.56,0.23127320159424083
0.004562075977805566,0.56,0.2327040161074637
0.005702594972256958,0.56,0.23406047943130556
0.006843113966708349,0.56,0.2353590441095012
0.007983632961159741,0.56,0.23661275368930978
0.009124151955611132,0.56,0.23783193786040946
0.010264670950062525,0.56,0.23902475628358533
0.011405189944513916,0.56,0.2401976271159878
0.012545708938965307,0.56,0.24135556784734574
0.013686227933416699,0.56,0.24250246930627817
0.014826746927868091,0.56,0.243641318308714
0.015967265922319483,0.56,0.24477438020654582
0.017107784916770875,0.56,0.24590334940010275
0.018248303911222265,0.56,0.24702947356208985
0.019388822905673658,0.56,0.24815365573860454
0.02052934190012505,0.56,0.2492765374906755
0.02166986089457644,0.56,0.2503985656597042
0.022810379889027833,0.56,0.2515200450327551
0.023950898883479222,0.56,0.25264117902101757
0.025091417877930615,0.56,0.25376210035090124
0.026231936872382008,0.56,0.25488289364151806
0.027372455866833397,0.56,0.25600361157725704
0.02851297486128479,0.56,0.25712428617764826
0.029653493855736183,0.56,0.2582449364325927
0.030794012850187572,0.56,0.2593655733294453
0.031934531844638965,0.56,0.2604862030689237
0.033075050839090354,0.56,0.2616068290637833
0.03421556983354175,0.56,0.26272745314561363
0.03535608882799314,0.56,0.2638480762727882
0.03649660782244453,0.56,0.26496869893401326
0.037637126816895926,0.56,0.2660893213718641
0.038777645811347315,0.56,0.26720994370312107
0.039918164805798705,0.56,0.26833056598170785
0.0410586838002501,0.56,0.2694511882306664
0.04219920279470149,0.56,0.2705718104579144
0.04333972178915288,0.56,0.2716924326637681
0.04448024078360427,0.56,0.27281305484441287
0.045620759778055665,0.56,0.2739336769934652
0.046761278772507055,0.56,0.27505429910268175
0.047901797766958444,0.56,0.2761749211623238
0.04904231676140984,0.56,0.2772955431614227
0.05018283575586123,0.56,0.27841616508803085
0.05132335475031262,0.56,0.2795367869295069
0.052463873744764015,0.56,0.2806574086728206
0.053604392739215405,0.56,0.2817780303048662
0.054744911733666794,0.56,0.282898651812762
0.05588543072811819,0.56,0.28401927318411735
0.05702594972256958,0.56,0.2851398944081591
0,0.6,0.22629792432533188
0.0011405189944513915,0.6,0.22809914479943444
0.002281037988902783,0.6,0.22974615796687886
0.0034215569833541746,0.6,0.2312719646349543
0.004562075977805566,0.6,0.23270269021101825
0.005702594972256958,0.6,0.23405905458729018
0.006843113966708349,0.6,0.23535751017047496
0.007983632961159741,0.6,0.23661112368113263
0.009124151955611132,0.6,0.23783026129897708
0.010264670950062525,0.6,0.23902312385004598
0.011405189944513916,0.6,0.2401961683380553
0.012545708938965307,0.6,0.241354443673222
0.013686227933416699,0.6,0.2425018615691871
0.014826746927868091,0.6,0.24364141801443884
0.015967265922319483,0.6,0.2447753763223215
0.017107784916770875,0.6,0.24590541941288488
0.018248303911222265,0.6,0.2470327765749017
0.019388822905673658,0.6,0.2481583283690736
0.02052934190012505,0.6,0.2492826924041031
0.02166986089457644,0.6,0.25040629226417177
0.022810379889027833,0.6,0.2515294117066838
0.023950898883479222,0.6,0.2526522362230061
0.025091417877930615,0.6,0.25377488404337
0.026231936872382008,0.6,0.25489742859965164
0.027372455866833397,0.6,0.25601991431105403
0.02851297486128479,0.6,0.2571423673361851
0.029653493855736183,0.6,0.2582648026679585
0.030794012850187572,0.6,0.2593872286680095
0.031934531844638965,0.6,0.26050964987331476
0.033075050839090354,0.6,0.2616320686786856
0.03421556983354175,0.6,0.2627544863137528
0.03535608882799314,0.6,0.26387690339258457
0.03649660782244453,0.6,0.26499932021330774
0.037637126816895926,0.6,0.26612173691640617
0.038777645811347315,0.6,0.2672441535657731
0.039918164805798705,0.6,0.26836657018891913
0.0410586838002501,0.6,0.26948898679626815
0.04219920279470149,0.6,0.2706114033900792
0.04333972178915288,0.6,0.2717338199684047
0.04448024078360427,0.6,0.27285623652674046
0.045620759778055665,0.6,0.27397865305867786
0.046761278772507055,0.6,0.27510106955615526
0.047901797766958444,0.6,0.27622348600959845
0.04904231676140984,0.6,0.27734590240807594
0.05018283575586123,0.6,0.27846831873951244
0.05132335475031262,0.6,0.2795907349909712
0.052463873744764015,0.6,0.2807131511489877
0.053604392739215405,0.6,0.28183556719992436
0.054744911733666794,0.6,0.2829579831303155
0.05588543072811819,0.6,0.2840803989271753
0.05702594972256958,0.6,0.2852028145791608
0,0.64,0.22629700578094142
0.0011405189944513915,0.64,0.22809798224596445
0.002281037988902783,0.64,0.22974494451701113
0.0034215569833541746,0.64,0.23127075041598388
0.004562075977805566,0.64,0.23270144503593276
0.005702594972256958,0.64,0.23405771771761846
0.006843113966708349,0.64,0.23535602774130787
0.007983632961159741,0.64,0.23660947442711852
0.009124151955611132,0.64,0.23782847140634716
0.010264670950062525,0.64,0.23902127209000368
0.011405189944513916,0.64,0.2401943830614183
0.012545708938965307,0.64,0.24135289366262935
0.013686227933416699,0.64,0.2425007430317635
0.014826746927868091,0.64,0.24364094005305853
0.015967265922319483,0.64,0.24477574700116897
0.017107784916770875,0.64,0.24590683405860606
0.018248303911222265,0.64,0.24703540931870646
0.019388822905673658,0.64,0.24816232726398316
0.02052934190012505,0.64,0.2492881778688402
0.02166986089457644,0.64,0.2504133581987067
0.022810379889027833,0.64,0.25153812842831813
0.023950898883479222,0.64,0.2526626543681244
0.025091417877930615,0.64,0.25378703871473535
0.026231936872382008,0.64,0.2549113432449375
0.027372455866833397,0.64,0.2560356040341287
0.02851297486128479,0.64,0.2571598415260514
0.029653493855736183,0.64,0.2582840669607283
0.030794012850187572,0.64,0.2594082863328345
0.031934531844638965,0.64,0.2605325027435263
0.033075050839090354,0.64,0.2616567177488904
0.03421556983354175,0.64,0.26278093210628445
0.03535608882799314,0.64,0.26390514617322053
0.03649660782244453,0.64,0.2650293601132998
0.037637126816895926,0.64,0.26615357399892986
0.038777645811347315,0.64,0.2672777878608237
0.039918164805798705,0.64,0.26840200171101625
0.0410586838002501,0.64,0.26952621555315254
0.04219920279470149,0.64,0.2706504293868636
0.04333972178915288,0.64,0.27177464320948364
0.04448024078360427,0.64,0.2728988570166254
0.045620759778055665,0.64,0.27402307080230026
0.046761278772507055,0.64,0.27514728455890297
0.047901797766958444,0.64,0.2762714982772052
0.04904231676140984,0.64,0.27739571194643026
0.05018283575586123,0.64,0.2785199255544367
0.05132335475031262,0.64,0.27964413908800545
0.052463873744764015,0.64,0.2807683525332093
0.053604392739215405,0.64,0.28189256587582345
0.054744911733666794,0.64,0.2830167791017337
0.05588543072811819,0.64,0.2841409921972997
0.05702594972256958,0.64,0.2852652051505597
0,0.68,0.22629558934581506
0.0011405189944513915,0.68,0.22809657179828813
0.002281037988902783,0.68,0.22974367696336015
0.0034215569833541746,0.68,0.23126961542010707
0.004562075977805566,0.68,0.23270035143212842
0.005702594972256958,0.68,0.23405654697098738
0.006843113966708349,0.68,0.2353546749463877
0.007983632961159741,0.68,0.23660787720001952
0.009124151955611132,0.68,0.23782662708807387
0.010264670950062525,0.68,0.23901924401631922
0.011405189944513916,0.68,0.2401922972272936
0.012545708938965307,0.68,0.2413509277839944
0.013686227933416699,0.68,0.24249911058822815
0.014826746927868091,0.68,0.24363987218655123
0.015967265922319483,0.68,0.24477547502307
0.017107784916770875,0.68,0.24590757477920802
0.018248303911222265,0.68,0.24703735457844347
0.019388822905673658,0.68,0.24816563811488626
0.02052934190012505,0.68,0.24929298303358
0.02166986089457644,0.68,0.2504197558722188
0.022810379889027833,0.68,0.2515461902399237
0.023950898883479222,0.68,0.2526724303574208
0.025091417877930615,0.68,0.25379856240130205
0.026231936872382008,0.68,0.25492463618178873
0.027372455866833397,0.68,0.2560506795365597
0.02851297486128479,0.68,0.2571767075044298
0.029653493855736183,0.68,0.2583027279376452
0.030794012850187572,0.68,0.2594287447985472
0.031934531844638965,0.68,0.2605547600195604
0.033075050839090354,0.68,0.26168077451162314
0.03421556983354175,0.68,0.2628067886898485
0.03535608882799314,0.68,0.26393280273710906
0.03649660782244453,0.68,0.26505881673124104
0.037637126816895926,0.68,0.2661848307041453
0.038777645811347315,0.68,0.26731084466820954
0.039918164805798705,0.68,0.2684368586276478
0.0410586838002501,0.68,0.26956287258311856
0.04219920279470149,0.68,0.27068888653344686
0.04333972178915288,0.68,0.27181490047613277
0.04448024078360427,0.68,0.2729409144073703
0.045620759778055665,0.68,0.27406692832188545
0.046761278772507055,0.68,0.275192942212754
0.047901797766958444,0.68,0.2763189560712774
0.04904231676140984,0.68,0.2774449698869734
0.05018283575586123,0.68,0.27857098364771843
0.05132335475031262,0.68,0.2796969973400294
0.052463873744764015,0.68,0.28082301094947926
0.053604392739215405,0.68,0.2819490244611792
0.054744911733666794,0.68,0.2830750378602724
0.05588543072811819,0.68,0.2842010511323779
0.05702594972256958,0.68,0.28532706426485444
0,0.72,0.22629364811334
0.0011405189944513915,0.72,0.2280949189780301
0.002281037988902783,0.72,0.22974238994389215
0.0034215569833541746,0.72,0.23126861888768233
0.004562075977805566,0.72,0.2326994871886613
0.005702594972256958,0.72,0.23405563112207506
0.006843113966708349,0.72,0.23535354297535246
0.007983632961159741,0.72,0.23660641695590476
0.009124151955611132,0.72,0.23782479953229219
0.010264670950062525,0.72,0.23901709178993938
0.011405189944513916,0.72,0.2401899417713916
0.012545708938965307,0.72,0.24134855676164274
0.013686227933416699,0.72,0.24249695843216953
0.014826746927868091,0.72,0.24363819735590975
0.015967265922319483,0.72,0.24477453769060298
0.017107784916770875,0.72,0.24590761809225262
0.018248303911222265,0.72,0.24703859149814297
0.019388822905673658,0.72,0.24816824447364003
0.02052934190012505,0.72,0.24929709622905188
0.02166986089457644,0.72,0.25042547780487884
0.022810379889027833,0.72,0.2515535927936792
0.023950898883479222,0.72,0.2526815618495512
0.025091417877930615,0.72,0.2538094538219207
0.026231936872382008,0.72,0.25493730652180274
0.027372455866833397,0.72,0.25606513992774754
0.02851297486128479,0.72,0.2571929641946791
0.029653493855736183,0.72,0.2583207842880066
0.030794012850187572,0.72,0.2594486025435933
0.031934531844638965,0.72,0.2605764200188411
0.033075050839090354,0.72,0.26170423717448815
0.03421556983354175,0.72,0.2628320542038298
0.03535608882799314,0.72,0.2639598711849611
0.03649660782244453,0.72,0.2650876881482477
0.037637126816895926,0.72,0.26621550510499375
0.038777645811347315,0.72,0.267343322059105
0.039918164805798705,0.72,0.26847113901160363
0.0410586838002501,0.72,0.26959895596223643
0.04219920279470149,0.72,0.2707267729099238
0.04333972178915288,0.72,0.2718545898527423
0.04448024078360427,0.72,0.2729824067877055
0.045620759778055665,0.72,0.2741102237104615
0.046761278772507055,0.72,0.2752380406149858
0.047901797766958444,0.72,0.27636585749333226
0.04904231676140984,0.72,0.27749367433550925
0.05018283575586123,0.72,0.2786214911295393
0.05132335475031262,0.72,0.27974930786172036
0.052463873744764015,0.72,0.28087712451707797
0.053604392739215405,0.72,0.28200494107994467
0.054744911733666794,0.72,0.28313275753457934
0.05588543072811819,0.72,0.284260573865734
0.05702594972256958,0.72,0.2853883900600038
0,0.76,0.22629114617327303
0.0011405189944513915,0.76,0.2280930219034728
0.002281037988902783,0.76,0.22974111386972973
0.0034215569833541746,0.76,0.23126782037863527
0.004562075977805566,0.76,0.2326989357808152
0.005702594972256958,0.76,0.23405507001727288
0.006843113966708349,0.76,0.23535273840955534
0.007983632961159741,0.76,0.236605196158558
0.009124151955611132,0.76,0.23782307659878268
0.010264670950062525,0.76,0.2390148805004433
0.011405189944513916,0.76,0.24018735483826326
0.012545708938965307,0.76,0.24134579234094353
0.013686227933416699,0.76,0.2424942766518497
0.014826746927868091,0.76,0.24363589135066452
0.015967265922319483,0.76,0.24477290443074706
0.017107784916770875,0.76,0.24590693377618494
0.018248303911222265,0.76,0.24703909463180543
0.019388822905673658,0.76,0.24817012760278553
0.02052934190012505,0.76,0.2493005053436641
0.02166986089457644,0.76,0.2504305172115224
0.022810379889027833,0.76,0.25156033289945173
0.023950898883479222,0.76,0.25269004764790726
0.025091417877930615,0.76,0.25381971258310737
0.026231936872382008,0.76,0.2549493539467265
0.027372455866833397,0.76,0.2560789846161024
0.02851297486128479,0.76,0.2572086106333591
0.029653493855736183,0.76,0.2583382347098741
0.030794012850187572,0.76,0.25946785800974276
0.031934531844638965,0.76,0.260597481011362
0.033075050839090354,0.76,0.26172710390302006
0.03421556983354175,0.76,0.2628567267557332
0.03535608882799314,0.76,0.2639863495951799
0.03649660782244453,0.76,0.2651159724302556
0.037637126816895926,0.76,0.26624559526388814
0.038777645811347315,0.76,0.267375218096932
0.039918164805798705,0.76,0.2685048409294855
0.0410586838002501,0.76,0.2696344637612523
0.04219920279470149,0.76,0.27076408659154655
0.04333972178915288,0.76,0.2718937094191282
0.04448024078360427,0.76,0.27302333224192127
0.045620759778055665,0.76,0.2741529550566467
0.046761278772507055,0.76,0.2752825778584131
0.047901797766958444,0.76,0.2764122006403144
0.04904231676140984,0.76,0.27754182339314054
0.05018283575586123,0.76,0.27867144610528427
0.05132335475031262,0.76,0.27980106876292266
0.052463873744764015,0.76,0.2809306913504863
0.053604392739215405,0.76,0.2820603138513609
0.054744911733666794,0.76,0.28318993624869465
0.05588543072811819,0.76,0.28431955852616314
0.05702594972256958,0.76,0.28544918066946695
0,0.8,0.22628803492610128
0.0011405189944513915,0.8,0.22809086752888352
0.002281037988902783,0.8,0.22973987140299462
0.0034215569833541746,0.8,0.231267276230713
0.004562075977805566,0.8,0.23269878329223231
0.005702594972256958,0.8,0.23405497326091265
0.006843113966708349,0.8,0.23535238493419933
0.007983632961159741,0.8,0.23660433970819464
0.009124151955611132,0.8,0.2378215696763419
0.010264670950062525,0.8,0.23901269470110942
0.011405189944513916,0.8,0.24018458587091276
0.012545708938965307,0.8,0.24134264791667942
0.013686227933416699,0.8,0.24249104881546674
0.014826746927868091,0.8,0.24363291879312948
0.015967265922319483,0.8,0.24477053284166878
0.017107784916770875,0.8,0.245905482152874
0.018248303911222265,0.8,0.24703883283978098
0.019388822905673658,0.8,0.24817126669182368
0.02052934190012505,0.8,0.24930319874798687
0.02166986089457644,0.8,0.25043486905114487
0.022810379889027833,0.8,0.25156640933784014
0.023950898883479222,0.8,0.2526978881615997
0.025091417877930615,0.8,0.2538293393393075
0.026231936872382008,0.8,0.2549607786848454
0.027372455866833397,0.8,0.25609221321084313
0.02851297486128479,0.8,0.25722364586774693
0.029653493855736183,0.8,0.258355077834127
0.030794012850187572,0.8,0.25948650955732316
0.031934531844638965,0.8,0.2606179411988182
0.033075050839090354,0.8,0.2617493728141055
0.03421556983354175,0.8,0.26288080442135936
0.03535608882799314,0.8,0.2640122360262552
0.03649660782244453,0.8,0.2651436676304839
0.037637126816895926,0.8,0.26627509923451814
0.038777645811347315,0.8,0.2674065308384618
0.039918164805798705,0.8,0.2685379624422849
0.0410586838002501,0.8,0.26966939404584717
0.04219920279470149,0.8,0.2708008256488346
0.04333972178915288,0.8,0.2719322572506118
0.04448024078360427,0.8,0.273063688849977
0.045620759778055665,0.8,0.2741951204447999
0.046761278772507055,0.8,0.27532655203154144
0.047901797766958444,0.8,0.2764579836046992
0.04904231676140984,0.8,0.2775894151562805
0.05018283575586123,0.8,0.27872084667544733
0.05132335475031262,0.8,0.2798522781484871
0.052463873744764015,0.8,0.28098370955922725
0.053604392739215405,0.8,0.28211514088986
0.054744911733666794,0.8,0.2832465721220413
0.05588543072811819,0.8,0.2843780032379969
0.05702594972256958,0.8,0.28550943422230096
0,0.84,0.22628424585972567
0.0011405189944513915,0.84,0.2280884295337052
0.002281037988902783,0.84,0.229738676977659
0.0034215569833541746,0.84,0.2312670365118068
0.004562075977805566,0.84,0.23269911198806098
0.005702594972256958,0.84,0.23405545369362196
0.006843113966708349,0.84,0.23535262151064648
0.007983632961159741,0.84,0.2366040004691175
0.009124151955611132,0.84,0.23782042508539034
0.010264670950062525,0.84,0.23901065090445078
0.011405189944513916,0.84,0.24018170399231017
0.012545708938965307,0.84,0.24133914002373652
0.013686227933416699,0.84,0.24248724730454174
0.014826746927868091,0.84,0.2436292255275784
0.015967265922319483,0.84,0.244767361725671
0.017107784916770875,0.84,0.24590320999008705
0.018248303911222265,0.84,0.2470377683879829
0.019388822905673658,0.84,0.24817164013489348
0.02052934190012505,0.84,0.24930516735134406
0.02166986089457644,0.84,0.2504385318158286
0.022810379889027833,0.84,0.2515718239383088
0.023950898883479222,0.84,0.2527050858063853
0.025091417877930615,0.84,0.25383833576589165
0.026231936872382008,0.84,0.2549715813109075
0.027372455866833397,0.84,0.2561048253133803
0.02851297486128479,0.84,0.25723806880722355
0.029653493855736183,0.84,0.2583713121426112
0.030794012850187572,0.84,0.2595045554312965
0.031934531844638965,0.84,0.2606377987069402
0.033075050839090354,0.84,0.2617710419791291
0.03421556983354175,0.84,0.2629042852504479
0.03535608882799314,0.84,0.26403752852155804
0.03649660782244453,0.84,0.2651707717926199
0.037637126816895926,0.84,0.2663040150636698
0.038777645811347315,0.84,0.2674372583347112
0.039918164805798705,0.84,0.2685705016057341
0.0410586838002501,0.84,0.2697037448767028
0.04219920279470149,0.84,0.27083698814752644
0.04333972178915288,0.84,0.2719702314179816
0.04448024078360427,0.84,0.2731034746875633
0.045620759778055665,0.84,0.27423671795520727
0.046761278772507055,0.84,0.27536996121884333
0.047901797766958444,0.84,0.2765032044747496
0.04904231676140984,0.84,0.2776364477167651
0.05018283575586123,0.84,0.27876969093552506
0.05132335475031262,0.84,0.27990293411798417
0.052463873744764015,0.84,0.28103617724752866
0.053604392739215405,0.84,0.28216942030483955
0.054744911733666794,0.84,0.2833026632694025
0.05588543072811819,0.84,0.28443590612126185
0.05702594972256958,0.84,0.2855691488433872
0,0.88,0.22627967560720386
0.0011405189944513915,0.88,0.22808567680869785
0.002281037988902783,0.88,0.22973755253097808
0.0034215569833541746,0.88,0.23126714994464476
0.004562075977805566,0.88,0.23269998785397902
0.005702594972256958,0.88,0.23405660574983692
0.006843113966708349,0.88,0.23535358722916597
0.007983632961159741,0.88,0.2366043621885851
0.009124151955611132,0.88,0.237819844770896
0.010264670950062525,0.88,0.23900892473478588
0.011405189944513916,0.88,0.2401788173649776
0.012545708938965307,0.88,0.2413352917869732
0.013686227933416699,0.88,0.24248282263352264
0.014826746927868091,0.88,0.24362472231791016
0.015967265922319483,0.88,0.24476329792073742
0.017107784916770875,0.88,0.24590004474475505
0.018248303911222265,0.88,0.24703585783929416
0.019388822905673658,0.88,0.2481712296968698
0.02052934190012505,0.88,0.24930640884332014
0.02166986089457644,0.88,0.2504415102238486
0.022810379889027833,0.88,0.25157658259380267
0.023950898883479222,0.88,0.25271164494688325
0.025091417877930615,0.88,0.25384670409328053
0.026231936872382008,0.88,0.2549817622859548
0.027372455866833397,0.88,0.2561168202144907
0.02851297486128479,0.88,0.25725187807473665
0.029653493855736183,0.88,0.2583869359184594
0.030794012850187572,0.88,0.2595219937584305
0.031934531844638965,0.88,0.26065705159760066
0.033075050839090354,0.88,0.26179210943660974
0.03421556983354175,0.88,0.2629271672755876
0.03535608882799314,0.88,0.2640622251145604
0.03649660782244453,0.88,0.2651972829535322
0.037637126816895926,0.88,0.266332340792504
0.038777645811347315,0.88,0.2674673986314751
0.039918164805798705,0.88,0.2686024564704453
0.0410586838002501,0.88,0.26973751430941073
0.04219920279470149,0.88,0.2708725721483599
0.04333972178915288,0.88,0.27200762998725486
0.04448024078360427,0.88,0.27314268782598106
0.045620759778055665,0.88,0.2742777456642234
0.046761278772507055,0.88,0.27541280350119635
0.047901797766958444,0.88,0.27654786133511433
0.04904231676140984,0.88,0.2776829191623155
0.05018283575586123,0.88,0.2788179769760532
0.05132335475031262,0.88,0.27995303476521843
0.052463873744764015,0.88,0.2810880925135556
0.053604392739215405,0.88,0.28222315020004496
0.054744911733666794,0.88,0.2833582078008008
0.05588543072811819,0.88,0.28449326529205854
0.05702594972256958,0.88,0.2856283226540087
0,0.92,0.22627415092522876
0.0011405189944513915,0.92,0.22808262172582427
0.002281037988902783,0.92,0.2297366024711385
0.0034215569833541746,0.92,0.23126770319136242
0.004562075977805566,0.92,0.23270143851134936
0.005702594972256958,0.92,0.23405844161281045
0.006843113966708349,0.92,0.2353553614676278
0.007983632961159741,0.92,0.23660562487863082
0.009124151955611132,0.92,0.2378201270093921
0.010264670950062525,0.92,0.2390078194403055
0.011405189944513916,0.92,0.24017612520139317
0.012545708938965307,0.92,0.24133114063336308
0.013686227933416699,0.92,0.2424776728818671
0.014826746927868091,0.92,0.24361924410477634
0.015967265922319483,0.92,0.24475819024707968
0.017107784916770875,0.92,0.2458958899858959
0.018248303911222265,0.92,0.24703306102138825
0.019388822905673658,0.92,0.24817003192690107
0.02052934190012505,0.92,0.24930693513871255
0.02166986089457644,0.92,0.2504438178258517
0.022810379889027833,0.92,0.25158069491080554
0.023950898883479222,0.92,0.25271757061233474
0.025091417877930615,0.92,0.25385444600313184
0.026231936872382008,0.92,0.2549913213301016
0.027372455866833397,0.92,0.25612819664501646
0.02851297486128479,0.92,0.2572650719578269
0.029653493855736183,0.92,0.25840194727029653
0.030794012850187572,0.92,0.2595388225827144
0.031934531844638965,0.92,0.26067569789512507
0.033075050839090354,0.92,0.2618125732075348
0.03421556983354175,0.92,0.26294944851994434
0.03535608882799314,0.92,0.264086323832354
0.03649660782244453,0.92,0.26522319914476356
0.037637126816895926,0.92,0.26636007445717275
0.038777645811347315,0.92,0.26749694976958227
0.039918164805798705,0.92,0.2686338250819919
0.0410586838002501,0.92,0.2697707003944017
0.04219920279470149,0.92,0.2709075757068109
0.04333972178915288,0.92,0.2720444510192185
0.04448024078360427,0.92,0.27318132633161746
0.045620759778055665,0.92,0.2743182016439809
0.046761278772507055,0.92,0.27545507695620086
0.047901797766958444,0.92,0.27659195226791033
0.04904231676140984,0.92,0.27772882757799494
0.05018283575586123,0.92,0.27886570288350976
0.05132335475031262,0.92,0.2800025781777276
0.052463873744764015,0.92,0.28113945344755215
0.053604392739215405,0.92,0.2822763286715579
0.054744911733666794,0.92,0.2834132038207863
0.05588543072811819,0.92,0.2845500788635764
0.05702594972256958,0.92,0.2856869537736153
0,0.96,0.22626732129044108
0.0011405189944513915,0.96,0.22807952966585845
0.002281037988902783,0.96,0.22973628710144434
0.0034215569833541746,0.96,0.23126895278102305
0.004562075977805566,0.96,0.23270341212627152
0.005702594972256958,0.96,0.234060736136177
0.006843113966708349,0.96,0.23535777788863305
0.007983632961159741,0.96,0.23660789550836966
0.009124151955611132,0.96,0.23782172646118688
0.010264670950062525,0.96,0.23900796986970882
0.011405189944513916,0.96,0.24017410173017759
0.012545708938965307,0.96,0.24132675679015633
0.013686227933416699,0.96,0.24247152236564956
0.014826746927868091,0.96,0.24361242529674543
0.015967265922319483,0.96,0.24475178642202464
0.017107784916770875,0.96,0.2458906489397964
0.018248303911222265,0.96,0.2470293797944187
0.019388822905673658,0.96,0.24816808181297517
0.02052934190012505,0.96,0.2493067784947787
0.02166986089457644,0.96,0.2504454743261395
0.022810379889027833,0.96,0.25158417003875316
0.023950898883479222,0.96,0.2527228657366105
0.025091417877930615,0.96,0.2538615614328135
0.026231936872382008,0.96,0.25500025712884733
0.027372455866833397,0.96,0.25613895282486515
0.02851297486128479,0.96,0.2572776485208816
0.029653493855736183,0.96,0.2584163442168978
0.030794012850187572,0.96,0.2595550399129141
0.031934531844638965,0.96,0.2606937356089305
0.033075050839090354,0.96,0.26183243130494643
0.03421556983354175,0.96,0.26297112700096287
0.03535608882799314,0.96,0.264109822696979
0.03649660782244453,0.96,0.26524851839299496
0.037637126816895926,0.96,0.2663872140890112
0.038777645811347315,0.96,0.2675259097850275
0.039918164805798705,0.96,0.26866460548104376
0.0410586838002501,0.96,0.26980330117706036
0.04219920279470149,0.96,0.2709419968730764
0.04333972178915288,0.96,0.2720806925690925
0.04448024078360427,0.96,0.27321938826510905
0.045620759778055665,0.96,0.27435808396112504
0.046761278772507055,0.96,0.27549677965714037
0.047901797766958444,0.96,0.2766354753531497
0.04904231676140984,0.96,0.27777417104911867
0.05018283575586123,0.96,0.2789128667448444
0.05132335475031262,0.96,0.2800515624393246
0.052463873744764015,0.96,0.2811902581285333
0.053604392739215405,0.96,0.28232895379977757
0.054744911733666794,0.96,0.2834676494231506
0.05588543072811819,0.96,0.28460634494926373
0.05702594972256958,0.96,0.28574504032753156
0,0.998,0.22625853021519396
0.0011405189944513915,0.998,0.22807879715634136
0.002281037988902783,0.998,0.22973797656863645
0.0034215569833541746,0.998,0.23127104359952952
0.004562075977805566,0.998,0.23270547133517072
0.005702594972256958,0.998,0.23406283959310156
0.006843113966708349,0.998,0.23536009649853373
0.007983632961159741,0.998,0.23661054805477455
0.009124151955611132,0.998,0.23782463471177698
0.010264670950062525,0.998,0.23901054150574522
0.011405189944513916,0.998,0.2401746892350325
0.012545708938965307,0.998,0.24132254843002182
0.013686227933416699,0.998,0.24246344857235355
0.014826746927868091,0.998,0.24360388915649642
0.015967265922319483,0.998,0.24474431726486173
0.017107784916770875,0.998,0.24588474503454308
0.018248303911222265,0.998,0.2470251727950301
0.019388822905673658,0.998,0.24816560055526743
0.02052934190012505,0.998,0.24930602831549792
0.02166986089457644,0.998,0.2504464560757283
0.022810379889027833,0.998,0.25158688383595873
0.023950898883479222,0.998,0.2527273115961892
0.025091417877930615,0.998,0.2538677393564195
0.026231936872382008,0.998,0.25500816711664975
0.027372455866833397,0.998,0.2561485948768802
0.02851297486128479,0.998,0.2572890226371107
0.029653493855736183,0.998,0.258429450397341
0.030794012850187572,0.998,0.2595698781575714
0.031934531844638965,0.998,0.2607103059178017
0.033075050839090354,0.998,0.2618507336780322
0.03421556983354175,0.998,0.2629911614382626
0.03535608882799314,0.998,0.26413158919849294
0.03649660782244453,0.998,0.2652720169587233
0.037637126816895926,0.998,0.2664124447189536
0.038777645811347315,0.998,0.267552872479184
0.039918164805798705,0.998,0.26869330023941446
0.0410586838002501,0.998,0.26983372799964495
0.04219920279470149,0.998,0.27097415575987516
0.04333972178915288,0.998,0.2721145835201055
0.04448024078360427,0.998,0.2732550112803359
0.045620759778055665,0.998,0.27439543904056646
0.046761278772507055,0.998,0.2755358668007968
0.047901797766958444,0.998,0.2766762945610271
0.04904231676140984,0.998,0.2778167223212575
0.05018283575586123,0.998,0.2789571500814879
0.05132335475031262,0.998,0.2800975778417183
0.052463873744764015,0.998,0.2812380056019487
0.053604392739215405,0.998,0.2823784333621773
0.054744911733666794,0.998,0.28351886112234187
0.05588543072811819,0.998,0.28465928888014763
0.05702594972256958,0.998,0.28579971655200354

